TDOA-based Localization via Stochastic Gradient Descent Variants

Source localization is of pivotal importance in several areas such as wireless sensor networks and Internet of Things (IoT), where the location information can be used for a variety of purposes, e.g. surveillance, monitoring, tracking, etc. Time Difference of Arrival (TDOA) is one of the well-known localization approaches where the source broadcasts a signal and a number of receivers record the arriving time of the transmitted signal. By means of computing the time difference from various receivers, the source location can be estimated. On the other hand, in the recent few years novel optimization algorithms have appeared in the literature for $(i)$ processing big data and for $(ii)$ training deep neural networks. Most of these techniques are enhanced variants of the classical stochastic gradient descent (SGD) but with additional features that promote faster convergence. In this paper, we compare the performance of the classical SGD with the novel techniques mentioned above. In addition, we propose an optimization procedure called RMSProp+AF, which is based on RMSProp algorithm but with the advantage of incorporating adaptation of the decaying factor. We show through simulations that all of these techniques---which are commonly used in the machine learning domain---can also be successfully applied to signal processing problems and are capable of attaining improved convergence and stability. Finally, it is also shown through simulations that the proposed method can outperform other competing approaches as both its convergence and stability are superior.

==> Adam.txt <==
    0.1100    0.1100
    0.1200    0.1200
    0.1300    0.1300
    0.1400    0.1400
    0.1500    0.1500
    0.1600    0.1600
    0.1699    0.1700
    0.1799    0.1800
    0.1899    0.1899
    0.1999    0.1999
    0.2098    0.2099
    0.2198    0.2199
    0.2297    0.2298
    0.2396    0.2398
    0.2495    0.2498
    0.2594    0.2597
    0.2693    0.2697
    0.2792    0.2796
    0.2891    0.2896
    0.2989    0.2995
    0.3087    0.3094
    0.3186    0.3193
    0.3284    0.3292
    0.3381    0.3391
    0.3479    0.3490
    0.3577    0.3589
    0.3674    0.3688
    0.3771    0.3787
    0.3868    0.3885
    0.3965    0.3984
    0.4061    0.4082
    0.4158    0.4181
    0.4254    0.4279
    0.4350    0.4377
    0.4445    0.4476
    0.4541    0.4574
    0.4636    0.4672
    0.4731    0.4769
    0.4826    0.4867
    0.4921    0.4965
    0.5015    0.5063
    0.5109    0.5160
    0.5203    0.5257
    0.5297    0.5355
    0.5390    0.5452
    0.5484    0.5549
    0.5577    0.5646
    0.5669    0.5743
    0.5762    0.5840
    0.5854    0.5937
    0.5946    0.6033
    0.6038    0.6130
    0.6129    0.6226
    0.6220    0.6323
    0.6311    0.6419
    0.6402    0.6515
    0.6493    0.6611
    0.6583    0.6707
    0.6673    0.6803
    0.6763    0.6899
    0.6852    0.6995
    0.6941    0.7090
    0.7030    0.7186
    0.7119    0.7281
    0.7208    0.7376
    0.7296    0.7472
    0.7384    0.7567
    0.7472    0.7662
    0.7559    0.7757
    0.7646    0.7851
    0.7733    0.7946
    0.7820    0.8041
    0.7906    0.8135
    0.7992    0.8230
    0.8078    0.8324
    0.8164    0.8418
    0.8249    0.8512
    0.8335    0.8606
    0.8419    0.8700
    0.8504    0.8794
    0.8588    0.8888
    0.8673    0.8981
    0.8756    0.9075
    0.8840    0.9168
    0.8923    0.9261
    0.9006    0.9355
    0.9089    0.9448
    0.9172    0.9541
    0.9254    0.9634
    0.9336    0.9727
    0.9418    0.9819
    0.9500    0.9912
    0.9581    1.0004
    0.9662    1.0097
    0.9743    1.0189
    0.9823    1.0281
    0.9904    1.0373
    0.9984    1.0465
    1.0064    1.0557
    1.0143    1.0649
    1.0222    1.0741
    1.0301    1.0833
    1.0380    1.0924
    1.0459    1.1015
    1.0537    1.1107
    1.0615    1.1198
    1.0693    1.1289
    1.0770    1.1380
    1.0848    1.1471
    1.0925    1.1562
    1.1002    1.1653
    1.1078    1.1743
    1.1155    1.1834
    1.1231    1.1924
    1.1306    1.2014
    1.1382    1.2105
    1.1457    1.2195
    1.1532    1.2285
    1.1607    1.2375
    1.1682    1.2464
    1.1756    1.2554
    1.1830    1.2644
    1.1904    1.2733
    1.1978    1.2823
    1.2051    1.2912
    1.2125    1.3001
    1.2197    1.3090
    1.2270    1.3179
    1.2343    1.3268
    1.2415    1.3357
    1.2487    1.3445
    1.2559    1.3534
    1.2630    1.3622
    1.2701    1.3711
    1.2773    1.3799
    1.2843    1.3887
    1.2914    1.3975
    1.2984    1.4063
    1.3055    1.4151
    1.3124    1.4238
    1.3194    1.4326
    1.3264    1.4414
    1.3333    1.4501
    1.3402    1.4588
    1.3471    1.4675
    1.3539    1.4762
    1.3608    1.4849
    1.3676    1.4936
    1.3744    1.5023
    1.3811    1.5110
    1.3879    1.5196
    1.3946    1.5283
    1.4013    1.5369
    1.4080    1.5455
    1.4146    1.5541
    1.4213    1.5627
    1.4279    1.5713
    1.4345    1.5799
    1.4411    1.5885
    1.4476    1.5970
    1.4541    1.6056
    1.4607    1.6141
    1.4671    1.6226
    1.4736    1.6311
    1.4801    1.6396
    1.4865    1.6481
    1.4929    1.6566
    1.4993    1.6651
    1.5056    1.6735
    1.5120    1.6820
    1.5183    1.6904
    1.5246    1.6988
    1.5309    1.7072
    1.5372    1.7156
    1.5434    1.7240
    1.5496    1.7324
    1.5558    1.7407
    1.5620    1.7491
    1.5682    1.7574
    1.5743    1.7658
    1.5805    1.7741
    1.5866    1.7824
    1.5927    1.7907
    1.5987    1.7990
    1.6048    1.8073
    1.6108    1.8155
    1.6168    1.8238
    1.6228    1.8320
    1.6288    1.8402
    1.6347    1.8484
    1.6407    1.8566
    1.6466    1.8648
    1.6525    1.8730
    1.6584    1.8812
    1.6643    1.8893
    1.6701    1.8975
    1.6759    1.9056
    1.6818    1.9137
    1.6875    1.9218
    1.6933    1.9299
    1.6991    1.9380
    1.7048    1.9461
    1.7106    1.9542
    1.7163    1.9622
    1.7220    1.9702
    1.7276    1.9783
    1.7333    1.9863
    1.7389    1.9943
    1.7446    2.0023
    1.7502    2.0102
    1.7558    2.0182
    1.7613    2.0261
    1.7669    2.0341
    1.7724    2.0420
    1.7780    2.0499
    1.7835    2.0578
    1.7890    2.0657
    1.7944    2.0736
    1.7999    2.0815
    1.8053    2.0893
    1.8108    2.0971
    1.8162    2.1050
    1.8216    2.1128
    1.8270    2.1206
    1.8323    2.1284
    1.8377    2.1361
    1.8430    2.1439
    1.8484    2.1517
    1.8537    2.1594
    1.8590    2.1671
    1.8643    2.1748
    1.8695    2.1825
    1.8748    2.1902
    1.8800    2.1979
    1.8852    2.2056
    1.8904    2.2132
    1.8956    2.2208
    1.9008    2.2285
    1.9060    2.2361
    1.9111    2.2437
    1.9163    2.2512
    1.9214    2.2588
    1.9265    2.2664
    1.9316    2.2739
    1.9367    2.2814
    1.9418    2.2890
    1.9468    2.2965
    1.9519    2.3040
    1.9569    2.3114
    1.9619    2.3189
    1.9670    2.3264
    1.9719    2.3338
    1.9769    2.3412
    1.9819    2.3486
    1.9869    2.3560
    1.9918    2.3634
    1.9967    2.3708
    2.0017    2.3781
    2.0066    2.3855
    2.0115    2.3928
    2.0163    2.4001
    2.0212    2.4074
    2.0261    2.4147
    2.0309    2.4220
    2.0358    2.4293
    2.0406    2.4365
    2.0454    2.4438
    2.0502    2.4510
    2.0550    2.4582
    2.0598    2.4654
    2.0645    2.4726
    2.0693    2.4797
    2.0741    2.4869
    2.0788    2.4940
    2.0835    2.5012
    2.0882    2.5083
    2.0929    2.5154
    2.0976    2.5225
    2.1023    2.5295
    2.1070    2.5366
    2.1116    2.5436
    2.1163    2.5507
    2.1209    2.5577
    2.1256    2.5647
    2.1302    2.5717
    2.1348    2.5787
    2.1394    2.5856
    2.1440    2.5926
    2.1486    2.5995
    2.1531    2.6064
    2.1577    2.6133
    2.1623    2.6202
    2.1668    2.6271
    2.1713    2.6340
    2.1759    2.6408
    2.1804    2.6476
    2.1849    2.6545
    2.1894    2.6613
    2.1939    2.6681
    2.1983    2.6749
    2.2028    2.6816
    2.2073    2.6884
    2.2117    2.6951
    2.2162    2.7018
    2.2206    2.7085
    2.2250    2.7152
    2.2294    2.7219
    2.2338    2.7286
    2.2382    2.7352
    2.2426    2.7419
    2.2470    2.7485
    2.2514    2.7551
    2.2557    2.7617
    2.2601    2.7683
    2.2644    2.7748
    2.2688    2.7814
    2.2731    2.7879
    2.2774    2.7945
    2.2817    2.8010
    2.2861    2.8075
    2.2904    2.8140
    2.2946    2.8204
    2.2989    2.8269
    2.3032    2.8333
    2.3075    2.8397
    2.3117    2.8461
    2.3160    2.8525
    2.3202    2.8589
    2.3245    2.8653
    2.3287    2.8716
    2.3329    2.8780
    2.3371    2.8843
    2.3414    2.8906
    2.3456    2.8969
    2.3498    2.9032
    2.3539    2.9095
    2.3581    2.9157
    2.3623    2.9220
    2.3665    2.9282
    2.3706    2.9344
    2.3748    2.9406
    2.3789    2.9468
    2.3831    2.9529
    2.3872    2.9591
    2.3913    2.9652
    2.3954    2.9714
    2.3995    2.9775
    2.4036    2.9836
    2.4077    2.9896
    2.4118    2.9957

==> Hyperbola1.txt <==
9.1205    6.0620
    9.0991    6.0554
    9.0777    6.0489
    9.0564    6.0424
    9.0350    6.0358
    9.0136    6.0293
    8.9923    6.0228
    8.9709    6.0163
    8.9495    6.0097
    8.9282    6.0032
    8.9068    5.9967
    8.8855    5.9902
    8.8641    5.9837
    8.8427    5.9772
    8.8214    5.9707
    8.8000    5.9641
    8.7787    5.9576
    8.7573    5.9511
    8.7360    5.9447
    8.7146    5.9382
    8.6932    5.9317
    8.6719    5.9252
    8.6505    5.9187
    8.6292    5.9122
    8.6078    5.9057
    8.5865    5.8993
    8.5651    5.8928
    8.5438    5.8863
    8.5224    5.8799
    8.5011    5.8734
    8.4797    5.8669
    8.4584    5.8605
    8.4370    5.8540
    8.4157    5.8476
    8.3943    5.8411
    8.3730    5.8347
    8.3516    5.8282
    8.3303    5.8218
    8.3089    5.8154
    8.2876    5.8089
    8.2662    5.8025
    8.2449    5.7961
    8.2235    5.7897
    8.2022    5.7832
    8.1809    5.7768
    8.1595    5.7704
    8.1382    5.7640
    8.1168    5.7576
    8.0955    5.7512
    8.0741    5.7448
    8.0528    5.7384
    8.0315    5.7320
    8.0101    5.7256
    7.9888    5.7192
    7.9675    5.7129
    7.9461    5.7065
    7.9248    5.7001
    7.9034    5.6937
    7.8821    5.6874
    7.8608    5.6810
    7.8394    5.6747
    7.8181    5.6683
    7.7968    5.6620
    7.7754    5.6556
    7.7541    5.6493
    7.7328    5.6429
    7.7115    5.6366
    7.6901    5.6303
    7.6688    5.6239
    7.6475    5.6176
    7.6261    5.6113
    7.6048    5.6050
    7.5835    5.5987
    7.5622    5.5924
    7.5408    5.5861
    7.5195    5.5798
    7.4982    5.5735
    7.4769    5.5672
    7.4555    5.5609
    7.4342    5.5546
    7.4129    5.5484
    7.3916    5.5421
    7.3703    5.5358
    7.3489    5.5296
    7.3276    5.5233
    7.3063    5.5170
    7.2850    5.5108
    7.2637    5.5046
    7.2424    5.4983
    7.2211    5.4921
    7.1997    5.4859
    7.1784    5.4796
    7.1571    5.4734
    7.1358    5.4672
    7.1145    5.4610
    7.0932    5.4548
    7.0719    5.4486
    7.0506    5.4424
    7.0293    5.4362
    7.0080    5.4300
    6.9867    5.4239
    6.9654    5.4177
    6.9441    5.4115
    6.9228    5.4053
    6.9015    5.3992
    6.8802    5.3930
    6.8589    5.3869
    6.8376    5.3808
    6.8163    5.3746
    6.7950    5.3685
    6.7737    5.3624
    6.7524    5.3563
    6.7311    5.3501
    6.7098    5.3440
    6.6885    5.3379
    6.6672    5.3318
    6.6459    5.3258
    6.6246    5.3197
    6.6034    5.3136
    6.5821    5.3075
    6.5608    5.3015
    6.5395    5.2954
    6.5182    5.2894
    6.4969    5.2833
    6.4757    5.2773
    6.4544    5.2712
    6.4331    5.2652
    6.4118    5.2592
    6.3905    5.2532
    6.3693    5.2472
    6.3480    5.2412
    6.3267    5.2352
    6.3055    5.2292
    6.2842    5.2232
    6.2629    5.2173
    6.2416    5.2113
    6.2204    5.2054
    6.1991    5.1994
    6.1778    5.1935
    6.1566    5.1875
    6.1353    5.1816
    6.1141    5.1757
    6.0928    5.1698
    6.0715    5.1639
    6.0503    5.1580
    6.0290    5.1521
    6.0078    5.1462
    5.9865    5.1403
    5.9653    5.1345
    5.9440    5.1286
    5.9228    5.1228
    5.9015    5.1169
    5.8803    5.1111
    5.8590    5.1053
    5.8378    5.0994
    5.8165    5.0936
    5.7953    5.0878
    5.7741    5.0821
    5.7528    5.0763
    5.7316    5.0705
    5.7104    5.0647
    5.6891    5.0590
    5.6679    5.0532
    5.6467    5.0475
    5.6254    5.0418
    5.6042    5.0361
    5.5830    5.0304
    5.5618    5.0247
    5.5405    5.0190
    5.5193    5.0133
    5.4981    5.0076
    5.4769    5.0020
    5.4557    4.9963
    5.4344    4.9907
    5.4132    4.9850
    5.3920    4.9794
    5.3708    4.9738
    5.3496    4.9682
    5.3284    4.9626
    5.3072    4.9571
    5.2860    4.9515
    5.2648    4.9459
    5.2436    4.9404
    5.2224    4.9349
    5.2012    4.9293
    5.1800    4.9238
    5.1588    4.9183
    5.1376    4.9129
    5.1164    4.9074
    5.0953    4.9019
    5.0741    4.8965
    5.0529    4.8910
    5.0317    4.8856
    5.0105    4.8802
    4.9894    4.8748
    4.9682    4.8694
    4.9470    4.8640
    4.9259    4.8587
    4.9047    4.8533
    4.8835    4.8480
    4.8624    4.8426
    4.8412    4.8373
    4.8200    4.8320
    4.7989    4.8268
    4.7777    4.8215
    4.7566    4.8162
    4.7354    4.8110
    4.7143    4.8058
    4.6932    4.8006
    4.6720    4.7954
    4.6509    4.7902
    4.6297    4.7850
    4.6086    4.7799
    4.5875    4.7747
    4.5663    4.7696
    4.5452    4.7645
    4.5241    4.7594
    4.5030    4.7543
    4.4819    4.7493
    4.4607    4.7442
    4.4396    4.7392
    4.4185    4.7342
    4.3974    4.7292
    4.3763    4.7242
    4.3552    4.7192
    4.3341    4.7143
    4.3130    4.7094
    4.2919    4.7045
    4.2708    4.6996
    4.2498    4.6947
    4.2287    4.6899
    4.2076    4.6850
    4.1865    4.6802
    4.1654    4.6754
    4.1444    4.6706
    4.1233    4.6659
    4.1022    4.6611
    4.0812    4.6564
    4.0601    4.6517
    4.0391    4.6470
    4.0180    4.6424
    3.9970    4.6377
    3.9759    4.6331
    3.9549    4.6285
    3.9338    4.6239
    3.9128    4.6194
    3.8918    4.6149
    3.8707    4.6103
    3.8497    4.6059
    3.8287    4.6014
    3.8077    4.5970
    3.7867    4.5925
    3.7657    4.5881
    3.7447    4.5838
    3.7237    4.5794
    3.7027    4.5751
    3.6817    4.5708
    3.6607    4.5665
    3.6397    4.5623
    3.6187    4.5580
    3.5978    4.5538
    3.5768    4.5496
    3.5558    4.5455
    3.5349    4.5414
    3.5139    4.5373
    3.4929    4.5332
    3.4720    4.5292
    3.4511    4.5251
    3.4301    4.5212
    3.4092    4.5172
    3.3883    4.5133
    3.3673    4.5094
    3.3464    4.5055
    3.3255    4.5016
    3.3046    4.4978
    3.2837    4.4940
    3.2628    4.4903
    3.2419    4.4866
    3.2210    4.4829
    3.2001    4.4792
    3.1792    4.4756
    3.1583    4.4720
    3.1375    4.4684
    3.1166    4.4649
    3.0958    4.4614
    3.0749    4.4579
    3.0541    4.4545
    3.0332    4.4511
    3.0124    4.4477
    2.9915    4.4444
    2.9707    4.4411
    2.9499    4.4378
    2.9291    4.4346
    2.9083    4.4314
    2.8875    4.4283
    2.8667    4.4252
    2.8459    4.4221
    2.8251    4.4190
    2.8044    4.4160
    2.7836    4.4131
    2.7628    4.4102
    2.7421    4.4073
    2.7213    4.4045
    2.7006    4.4017
    2.6798    4.3989
    2.6591    4.3962
    2.6384    4.3935
    2.6177    4.3909
    2.5970    4.3883
    2.5763    4.3858
    2.5556    4.3833
    2.5349    4.3808
    2.5142    4.3784
    2.4936    4.3760
    2.4729    4.3737
    2.4522    4.3714
    2.4316    4.3692
    2.4110    4.3670
    2.3903    4.3649
    2.3697    4.3628
    2.3491    4.3608
    2.3285    4.3588
    2.3079    4.3568
    2.2873    4.3549
    2.2667    4.3531
    2.2461    4.3513
    2.2256    4.3496
    2.2050    4.3479
    2.1845    4.3463
    2.1639    4.3447
    2.1434    4.3432
    2.1229    4.3417
    2.1024    4.3403
    2.0819    4.3389
    2.0614    4.3376
    2.0409    4.3364
    2.0204    4.3352
    2.0000    4.3340
    1.9795    4.3329
    1.9591    4.3319
    1.9386    4.3309
    1.9182    4.3300
    1.8978    4.3292
    1.8774    4.3284
    1.8570    4.3277
    1.8366    4.3270
    1.8162    4.3264
    1.7958    4.3259
    1.7755    4.3254
    1.7551    4.3250
    1.7348    4.3246
    1.7145    4.3243
    1.6942    4.3241
    1.6739    4.3239
    1.6536    4.3238
    1.6333    4.3238
    1.6130    4.3238
    1.5928    4.3239
    1.5725    4.3241
    1.5523    4.3243
    1.5321    4.3246
    1.5118    4.3250
    1.4916    4.3254
    1.4714    4.3259
    1.4513    4.3265
    1.4311    4.3271
    1.4109    4.3278
    1.3908    4.3286
    1.3707    4.3294
    1.3505    4.3304
    1.3304    4.3314
    1.3103    4.3324
    1.2902    4.3336
    1.2702    4.3348
    1.2501    4.3361
    1.2301    4.3374
    1.2100    4.3388
    1.1900    4.3403
    1.1700    4.3419
    1.1500    4.3436
    1.1300    4.3453
    1.1100    4.3471
    1.0901    4.3490
    1.0701    4.3509
    1.0502    4.3529
    1.0302    4.3550
    1.0103    4.3572
    0.9904    4.3595
    0.9705    4.3618
    0.9507    4.3642
    0.9308    4.3667
    0.9110    4.3692
    0.8911    4.3718
    0.8713    4.3746
    0.8515    4.3773
    0.8317    4.3802
    0.8119    4.3831
    0.7921    4.3862
    0.7724    4.3892
    0.7526    4.3924
    0.7329    4.3957
    0.7132    4.3990
    0.6934    4.4024
    0.6738    4.4059
    0.6541    4.4094
    0.6344    4.4130
    0.6147    4.4168
    0.5951    4.4205
    0.5755    4.4244
    0.5558    4.4283
    0.5362    4.4324
    0.5166    4.4364
    0.4971    4.4406
    0.4775    4.4449
    0.4579    4.4492
    0.4384    4.4536
    0.4189    4.4580
    0.3993    4.4626
    0.3798    4.4672
    0.3603    4.4719
    0.3409    4.4767
    0.3214    4.4815
    0.3019    4.4864
    0.2825    4.4914
    0.2631    4.4965
    0.2436    4.5016
    0.2242    4.5069
    0.2048    4.5122
    0.1855    4.5175
    0.1661    4.5229
    0.1467    4.5284
    0.1274    4.5340
    0.1080    4.5397
    0.0887    4.5454
    0.0694    4.5512
    0.0501    4.5570
    0.0308    4.5630
    0.0115    4.5690
   -0.0077    4.5750
   -0.0270    4.5812
   -0.0462    4.5874
   -0.0654    4.5936
   -0.0847    4.6000
   -0.1039    4.6064
   -0.1231    4.6129
   -0.1423    4.6194
   -0.1614    4.6260
   -0.1806    4.6327
   -0.1998    4.6394
   -0.2189    4.6462
   -0.2380    4.6531
   -0.2572    4.6600
   -0.2763    4.6670
   -0.2954    4.6740
   -0.3145    4.6812
   -0.3335    4.6883
   -0.3526    4.6956
   -0.3717    4.7029
   -0.3907    4.7102
   -0.4098    4.7176
   -0.4288    4.7251
   -0.4478    4.7327
   -0.4668    4.7402
   -0.4858    4.7479
   -0.5048    4.7556
   -0.5238    4.7634
   -0.5428    4.7712
   -0.5617    4.7791
   -0.5807    4.7870
   -0.5996    4.7950
   -0.6186    4.8030
   -0.6375    4.8111
   -0.6564    4.8193
   -0.6753    4.8275
   -0.6942    4.8357
   -0.7131    4.8440
   -0.7320    4.8524
   -0.7509    4.8608
   -0.7697    4.8693
   -0.7886    4.8778
   -0.8075    4.8863
   -0.8263    4.8949
   -0.8451    4.9036
   -0.8640    4.9123
   -0.8828    4.9210
   -0.9016    4.9298
   -0.9204    4.9387
   -0.9392    4.9476
   -0.9580    4.9565
   -0.9768    4.9655
   -0.9955    4.9745
   -1.0143    4.9836
   -1.0330    4.9927
   -1.0518    5.0019
   -1.0705    5.0111
   -1.0893    5.0203
   -1.1080    5.0296
   -1.1267    5.0389
   -1.1454    5.0483
   -1.1642    5.0577
   -1.1829    5.0671
   -1.2016    5.0766
   -1.2202    5.0861
   -1.2389    5.0957
   -1.2576    5.1053
   -1.2763    5.1150
   -1.2949    5.1246
   -1.3136    5.1344
   -1.3322    5.1441
   -1.3509    5.1539
   -1.3695    5.1637
   -1.3882    5.1736
   -1.4068    5.1835
   -1.4254    5.1934
   -1.4440    5.2034
   -1.4626    5.2134
   -1.4812    5.2234
   -1.4998    5.2335
   -1.5184    5.2436
   -1.5370    5.2537
   -1.5556    5.2639
   -1.5742    5.2741
   -1.5927    5.2843
   -1.6113    5.2946
   -1.6299    5.3049
   -1.6484    5.3152
   -1.6670    5.3256
   -1.6855    5.3360
   -1.7041    5.3464
   -1.7226    5.3568
   -1.7411    5.3673
   -1.7597    5.3778
   -1.7782    5.3883
   -1.7967    5.3989
   -1.8152    5.4095
   -1.8337    5.4201
   -1.8522    5.4307
   -1.8707    5.4414
   -1.8892    5.4521
   -1.9077    5.4628
   -1.9262    5.4736
   -1.9447    5.4843
   -1.9632    5.4951
   -1.9816    5.5060
   -2.0001    5.5168
   -2.0186    5.5277
   -2.0370    5.5386
   -2.0555    5.5495
   -2.0739    5.5604
   -2.0924    5.5714
   -2.1108    5.5824
   -2.1293    5.5934
   -2.1477    5.6044
   -2.1661    5.6155
   -2.1846    5.6266
   -2.2030    5.6377
   -2.2214    5.6488
   -2.2398    5.6599
   -2.2583    5.6711
   -2.2767    5.6823
   -2.2951    5.6935
   -2.3135    5.7047
   -2.3319    5.7160
   -2.3503    5.7273
   -2.3687    5.7385
   -2.3871    5.7499
   -2.4055    5.7612
   -2.4239    5.7725
   -2.4422    5.7839
   -2.4606    5.7953
   -2.4790    5.8067
   -2.4974    5.8181
   -2.5157    5.8295
   -2.5341    5.8410
   -2.5525    5.8525
   -2.5708    5.8640
   -2.5892    5.8755
   -2.6075    5.8870
   -2.6259    5.8986
   -2.6442    5.9101
   -2.6626    5.9217
   -2.6809    5.9333
   -2.6993    5.9449
   -2.7176    5.9565
   -2.7360    5.9682
   -2.7543    5.9799
   -2.7726    5.9915
   -2.7909    6.0032
   -2.8093    6.0149
   -2.8276    6.0267
   -2.8459    6.0384
   -2.8642    6.0501
   -2.8826    6.0619
   -2.9009    6.0737
   -2.9192    6.0855
   -2.9375    6.0973
   -2.9558    6.1091
   -2.9741    6.1210
   -2.9924    6.1328
   -3.0107    6.1447
   -3.0290    6.1566
   -3.0473    6.1685
   -3.0656    6.1804
   -3.0839    6.1923
   -3.1022    6.2042
   -3.1205    6.2162
   -3.1387    6.2281
   -3.1570    6.2401
   -3.1753    6.2521
   -3.1936    6.2641
   -3.2119    6.2761
   -3.2301    6.2881
   -3.2484    6.3001
   -3.2667    6.3122
   -3.2849    6.3242
   -3.3032    6.3363
   -3.3215    6.3484
   -3.3397    6.3605
   -3.3580    6.3726
   -3.3762    6.3847
   -3.3945    6.3968
   -3.4128    6.4089
   -3.4310    6.4211
   -3.4493    6.4332
   -3.4675    6.4454
   -3.4858    6.4576
   -3.5040    6.4698
   -3.5223    6.4820
   -3.5405    6.4942
   -3.5587    6.5064
   -3.5770    6.5186
   -3.5952    6.5309
   -3.6134    6.5431
   -3.6317    6.5554
   -3.6499    6.5676
   -3.6681    6.5799
   -3.6864    6.5922
   -3.7046    6.6045
   -3.7228    6.6168
   -3.7411    6.6291
   -3.7593    6.6414
   -3.7775    6.6538
   -3.7957    6.6661
   -3.8139    6.6785
   -3.8322    6.6908
   -3.8504    6.7032
   -3.8686    6.7156
   -3.8868    6.7279
   -3.9050    6.7403
   -3.9232    6.7527
   -3.9414    6.7651
   -3.9596    6.7776
   -3.9778    6.7900
   -3.9961    6.8024
   -4.0143    6.8149
   -4.0325    6.8273
   -4.0507    6.8398
   -4.0689    6.8522
   -4.0871    6.8647
   -4.1053    6.8772
   -4.1235    6.8897
   -4.1416    6.9022
   -4.1598    6.9147
   -4.1780    6.9272
   -4.1962    6.9397
   -4.2144    6.9522
   -4.2326    6.9648
   -4.2508    6.9773
   -4.2690    6.9899
   -4.2872    7.0024
   -4.3053    7.0150
   -4.3235    7.0275
   -4.3417    7.0401
   -4.3599    7.0527
   -4.3781    7.0653
   -4.3962    7.0779
   -4.4144    7.0905
   -4.4326    7.1031
   -4.4508    7.1157
   -4.4690    7.1283
   -4.4871    7.1409
   -4.5053    7.1536
   -4.5235    7.1662
   -4.5416    7.1789
   -4.5598    7.1915
   -4.5780    7.2042
   -4.5961    7.2168
   -4.6143    7.2295
   -4.6325    7.2422
   -4.6506    7.2549
   -4.6688    7.2675
   -4.6870    7.2802
   -4.7051    7.2929
   -4.7233    7.3056
   -4.7414    7.3183
   -4.7596    7.3311
   -4.7778    7.3438
   -4.7959    7.3565
   -4.8141    7.3692
   -4.8322    7.3820
   -4.8504    7.3947
   -4.8685    7.4075
   -4.8867    7.4202
   -4.9048    7.4330
   -4.9230    7.4457
   -4.9411    7.4585
   -4.9593    7.4713
   -4.9774    7.4841
   -4.9956    7.4968
   -5.0137    7.5096
   -5.0319    7.5224
   -5.0500    7.5352
   -5.0682    7.5480
   -5.0863    7.5608
   -5.1044    7.5736
   -5.1226    7.5865
   -5.1407    7.5993
   -5.1589    7.6121
   -5.1770    7.6249
   -5.1951    7.6378
   -5.2133    7.6506
   -5.2314    7.6635
   -5.2496    7.6763
   -5.2677    7.6892
   -5.2858    7.7020
   -5.3040    7.7149
   -5.3221    7.7277
   -5.3402    7.7406
   -5.3584    7.7535
   -5.3765    7.7664
   -5.3946    7.7793
   -5.4127    7.7921
   -5.4309    7.8050
   -5.4490    7.8179
   -5.4671    7.8308
   -5.4853    7.8437
   -5.5034    7.8566
   -5.5215    7.8695
   -5.5396    7.8825
   -5.5578    7.8954
   -5.5759    7.9083
   -5.5940    7.9212
   -5.6121    7.9342
   -5.6302    7.9471
   -5.6484    7.9600
   -5.6665    7.9730
   -5.6846    7.9859
   -5.7027    7.9989
   -5.7208    8.0118
   -5.7390    8.0248
   -5.7571    8.0377
   -5.7752    8.0507
   -5.7933    8.0637
   -5.8114    8.0766
   -5.8295    8.0896
   -5.8477    8.1026
   -5.8658    8.1156
   -5.8839    8.1286
   -5.9020    8.1416
   -5.9201    8.1545
   -5.9382    8.1675
   -5.9563    8.1805
   -5.9744    8.1935
   -5.9926    8.2065
   -6.0107    8.2196
   -6.0288    8.2326
   -6.0469    8.2456
   -6.0650    8.2586
   -6.0831    8.2716
   -6.1012    8.2846
   -6.1193    8.2977
   -6.1374    8.3107
   -6.1555    8.3237
   -6.1736    8.3368
   -6.1917    8.3498
   -6.2098    8.3628
   -6.2279    8.3759
   -6.2460    8.3889
   -6.2641    8.4020
   -6.2822    8.4150
   -6.3003    8.4281
   -6.3184    8.4412
   -6.3365    8.4542
   -6.3546    8.4673
   -6.3727    8.4804
   -6.3908    8.4934
   -6.4089    8.5065
   -6.4270    8.5196
   -6.4451    8.5327
   -6.4632    8.5457
   -6.4813    8.5588
   -6.4994    8.5719
   -6.5175    8.5850
   -6.5356    8.5981
   -6.5537    8.6112
   -6.5718    8.6243
   -6.5899    8.6374
   -6.6080    8.6505
   -6.6261    8.6636
   -6.6442    8.6767
   -6.6623    8.6898

==> Hyperbola2.txt <==
5.4139   -8.0000
    5.4086   -7.9800
    5.4032   -7.9600
    5.3979   -7.9400
    5.3926   -7.9200
    5.3872   -7.9000
    5.3819   -7.8800
    5.3766   -7.8600
    5.3713   -7.8400
    5.3659   -7.8200
    5.3606   -7.8000
    5.3553   -7.7800
    5.3500   -7.7600
    5.3447   -7.7400
    5.3393   -7.7200
    5.3340   -7.7000
    5.3287   -7.6800
    5.3234   -7.6600
    5.3181   -7.6400
    5.3128   -7.6200
    5.3075   -7.6000
    5.3022   -7.5800
    5.2969   -7.5600
    5.2916   -7.5400
    5.2863   -7.5200
    5.2810   -7.5000
    5.2757   -7.4800
    5.2704   -7.4600
    5.2651   -7.4400
    5.2598   -7.4200
    5.2545   -7.4000
    5.2492   -7.3800
    5.2440   -7.3600
    5.2387   -7.3400
    5.2334   -7.3200
    5.2281   -7.3000
    5.2228   -7.2800
    5.2176   -7.2600
    5.2123   -7.2400
    5.2070   -7.2200
    5.2018   -7.2000
    5.1965   -7.1800
    5.1912   -7.1600
    5.1860   -7.1400
    5.1807   -7.1200
    5.1754   -7.1000
    5.1702   -7.0800
    5.1649   -7.0600
    5.1597   -7.0400
    5.1544   -7.0200
    5.1492   -7.0000
    5.1439   -6.9800
    5.1387   -6.9600
    5.1335   -6.9400
    5.1282   -6.9200
    5.1230   -6.9000
    5.1178   -6.8800
    5.1125   -6.8600
    5.1073   -6.8400
    5.1021   -6.8200
    5.0968   -6.8000
    5.0916   -6.7800
    5.0864   -6.7600
    5.0812   -6.7400
    5.0760   -6.7200
    5.0708   -6.7000
    5.0655   -6.6800
    5.0603   -6.6600
    5.0551   -6.6400
    5.0499   -6.6200
    5.0447   -6.6000
    5.0395   -6.5800
    5.0343   -6.5600
    5.0291   -6.5400
    5.0240   -6.5200
    5.0188   -6.5000
    5.0136   -6.4800
    5.0084   -6.4600
    5.0032   -6.4400
    4.9980   -6.4200
    4.9929   -6.4000
    4.9877   -6.3800
    4.9825   -6.3600
    4.9774   -6.3400
    4.9722   -6.3200
    4.9670   -6.3000
    4.9619   -6.2800
    4.9567   -6.2600
    4.9516   -6.2400
    4.9464   -6.2200
    4.9413   -6.2000
    4.9361   -6.1800
    4.9310   -6.1600
    4.9259   -6.1400
    4.9207   -6.1200
    4.9156   -6.1000
    4.9105   -6.0800
    4.9053   -6.0600
    4.9002   -6.0400
    4.8951   -6.0200
    4.8900   -6.0000
    4.8849   -5.9800
    4.8798   -5.9600
    4.8747   -5.9400
    4.8696   -5.9200
    4.8645   -5.9000
    4.8594   -5.8800
    4.8543   -5.8600
    4.8492   -5.8400
    4.8441   -5.8200
    4.8390   -5.8000
    4.8339   -5.7800
    4.8289   -5.7600
    4.8238   -5.7400
    4.8187   -5.7200
    4.8137   -5.7000
    4.8086   -5.6800
    4.8035   -5.6600
    4.7985   -5.6400
    4.7934   -5.6200
    4.7884   -5.6000
    4.7834   -5.5800
    4.7783   -5.5600
    4.7733   -5.5400
    4.7683   -5.5200
    4.7632   -5.5000
    4.7582   -5.4800
    4.7532   -5.4600
    4.7482   -5.4400
    4.7432   -5.4200
    4.7382   -5.4000
    4.7332   -5.3800
    4.7282   -5.3600
    4.7232   -5.3400
    4.7182   -5.3200
    4.7132   -5.3000
    4.7082   -5.2800
    4.7032   -5.2600
    4.6983   -5.2400
    4.6933   -5.2200
    4.6883   -5.2000
    4.6834   -5.1800
    4.6784   -5.1600
    4.6735   -5.1400
    4.6685   -5.1200
    4.6636   -5.1000
    4.6586   -5.0800
    4.6537   -5.0600
    4.6488   -5.0400
    4.6439   -5.0200
    4.6389   -5.0000
    4.6340   -4.9800
    4.6291   -4.9600
    4.6242   -4.9400
    4.6193   -4.9200
    4.6144   -4.9000
    4.6095   -4.8800
    4.6047   -4.8600
    4.5998   -4.8400
    4.5949   -4.8200
    4.5900   -4.8000
    4.5852   -4.7800
    4.5803   -4.7600
    4.5755   -4.7400
    4.5706   -4.7200
    4.5658   -4.7000
    4.5610   -4.6800
    4.5561   -4.6600
    4.5513   -4.6400
    4.5465   -4.6200
    4.5417   -4.6000
    4.5369   -4.5800
    4.5321   -4.5600
    4.5273   -4.5400
    4.5225   -4.5200
    4.5177   -4.5000
    4.5130   -4.4800
    4.5082   -4.4600
    4.5034   -4.4400
    4.4987   -4.4200
    4.4939   -4.4000
    4.4892   -4.3800
    4.4845   -4.3600
    4.4797   -4.3400
    4.4750   -4.3200
    4.4703   -4.3000
    4.4656   -4.2800
    4.4609   -4.2600
    4.4562   -4.2400
    4.4515   -4.2200
    4.4468   -4.2000
    4.4422   -4.1800
    4.4375   -4.1600
    4.4328   -4.1400
    4.4282   -4.1200
    4.4235   -4.1000
    4.4189   -4.0800
    4.4143   -4.0600
    4.4096   -4.0400
    4.4050   -4.0200
    4.4004   -4.0000
    4.3958   -3.9800
    4.3912   -3.9600
    4.3867   -3.9400
    4.3821   -3.9200
    4.3775   -3.9000
    4.3730   -3.8800
    4.3684   -3.8600
    4.3639   -3.8400
    4.3593   -3.8200
    4.3548   -3.8000
    4.3503   -3.7800
    4.3458   -3.7600
    4.3413   -3.7400
    4.3368   -3.7200
    4.3323   -3.7000
    4.3279   -3.6800
    4.3234   -3.6600
    4.3190   -3.6400
    4.3145   -3.6200
    4.3101   -3.6000
    4.3057   -3.5800
    4.3012   -3.5600
    4.2968   -3.5400
    4.2924   -3.5200
    4.2881   -3.5000
    4.2837   -3.4800
    4.2793   -3.4600
    4.2750   -3.4400
    4.2706   -3.4200
    4.2663   -3.4000
    4.2620   -3.3800
    4.2577   -3.3600
    4.2534   -3.3400
    4.2491   -3.3200
    4.2448   -3.3000
    4.2405   -3.2800
    4.2363   -3.2600
    4.2320   -3.2400
    4.2278   -3.2200
    4.2236   -3.2000
    4.2194   -3.1800
    4.2152   -3.1600
    4.2110   -3.1400
    4.2068   -3.1200
    4.2027   -3.1000
    4.1985   -3.0800
    4.1944   -3.0600
    4.1903   -3.0400
    4.1862   -3.0200
    4.1821   -3.0000
    4.1780   -2.9800
    4.1739   -2.9600
    4.1699   -2.9400
    4.1658   -2.9200
    4.1618   -2.9000
    4.1578   -2.8800
    4.1538   -2.8600
    4.1498   -2.8400
    4.1458   -2.8200
    4.1419   -2.8000
    4.1379   -2.7800
    4.1340   -2.7600
    4.1301   -2.7400
    4.1262   -2.7200
    4.1223   -2.7000
    4.1184   -2.6800
    4.1146   -2.6600
    4.1107   -2.6400
    4.1069   -2.6200
    4.1031   -2.6000
    4.0993   -2.5800
    4.0955   -2.5600
    4.0918   -2.5400
    4.0880   -2.5200
    4.0843   -2.5000
    4.0806   -2.4800
    4.0769   -2.4600
    4.0732   -2.4400
    4.0696   -2.4200
    4.0660   -2.4000
    4.0623   -2.3800
    4.0587   -2.3600
    4.0552   -2.3400
    4.0516   -2.3200
    4.0480   -2.3000
    4.0445   -2.2800
    4.0410   -2.2600
    4.0375   -2.2400
    4.0340   -2.2200
    4.0306   -2.2000
    4.0272   -2.1800
    4.0238   -2.1600
    4.0204   -2.1400
    4.0170   -2.1200
    4.0137   -2.1000
    4.0103   -2.0800
    4.0070   -2.0600
    4.0037   -2.0400
    4.0005   -2.0200
    3.9972   -2.0000
    3.9940   -1.9800
    3.9908   -1.9600
    3.9876   -1.9400
    3.9845   -1.9200
    3.9813   -1.9000
    3.9782   -1.8800
    3.9751   -1.8600
    3.9721   -1.8400
    3.9690   -1.8200
    3.9660   -1.8000
    3.9630   -1.7800
    3.9601   -1.7600
    3.9571   -1.7400
    3.9542   -1.7200
    3.9513   -1.7000
    3.9485   -1.6800
    3.9456   -1.6600
    3.9428   -1.6400
    3.9400   -1.6200
    3.9372   -1.6000
    3.9345   -1.5800
    3.9318   -1.5600
    3.9291   -1.5400
    3.9264   -1.5200
    3.9238   -1.5000
    3.9212   -1.4800
    3.9186   -1.4600
    3.9161   -1.4400
    3.9136   -1.4200
    3.9111   -1.4000
    3.9086   -1.3800
    3.9062   -1.3600
    3.9038   -1.3400
    3.9014   -1.3200
    3.8991   -1.3000
    3.8967   -1.2800
    3.8945   -1.2600
    3.8922   -1.2400
    3.8900   -1.2200
    3.8878   -1.2000
    3.8856   -1.1800
    3.8835   -1.1600
    3.8814   -1.1400
    3.8793   -1.1200
    3.8773   -1.1000
    3.8753   -1.0800
    3.8733   -1.0600
    3.8714   -1.0400
    3.8695   -1.0200
    3.8676   -1.0000
    3.8657   -0.9800
    3.8639   -0.9600
    3.8622   -0.9400
    3.8604   -0.9200
    3.8587   -0.9000
    3.8570   -0.8800
    3.8554   -0.8600
    3.8538   -0.8400
    3.8522   -0.8200
    3.8507   -0.8000
    3.8492   -0.7800
    3.8477   -0.7600
    3.8463   -0.7400
    3.8449   -0.7200
    3.8436   -0.7000
    3.8423   -0.6800
    3.8410   -0.6600
    3.8397   -0.6400
    3.8385   -0.6200
    3.8373   -0.6000
    3.8362   -0.5800
    3.8351   -0.5600
    3.8340   -0.5400
    3.8330   -0.5200
    3.8320   -0.5000
    3.8311   -0.4800
    3.8302   -0.4600
    3.8293   -0.4400
    3.8285   -0.4200
    3.8277   -0.4000
    3.8269   -0.3800
    3.8262   -0.3600
    3.8255   -0.3400
    3.8248   -0.3200
    3.8242   -0.3000
    3.8237   -0.2800
    3.8231   -0.2600
    3.8227   -0.2400
    3.8222   -0.2200
    3.8218   -0.2000
    3.8214   -0.1800
    3.8211   -0.1600
    3.8208   -0.1400
    3.8205   -0.1200
    3.8203   -0.1000
    3.8201   -0.0800
    3.8200   -0.0600
    3.8199   -0.0400
    3.8198   -0.0200
    3.8198         0
    3.8198    0.0200
    3.8199    0.0400
    3.8200    0.0600
    3.8201    0.0800
    3.8203    0.1000
    3.8205    0.1200
    3.8208    0.1400
    3.8211    0.1600
    3.8214    0.1800
    3.8218    0.2000
    3.8222    0.2200
    3.8227    0.2400
    3.8231    0.2600
    3.8237    0.2800
    3.8242    0.3000
    3.8248    0.3200
    3.8255    0.3400
    3.8262    0.3600
    3.8269    0.3800
    3.8277    0.4000
    3.8285    0.4200
    3.8293    0.4400
    3.8302    0.4600
    3.8311    0.4800
    3.8320    0.5000
    3.8330    0.5200
    3.8340    0.5400
    3.8351    0.5600
    3.8362    0.5800
    3.8373    0.6000
    3.8385    0.6200
    3.8397    0.6400
    3.8410    0.6600
    3.8423    0.6800
    3.8436    0.7000
    3.8449    0.7200
    3.8463    0.7400
    3.8477    0.7600
    3.8492    0.7800
    3.8507    0.8000
    3.8522    0.8200
    3.8538    0.8400
    3.8554    0.8600
    3.8570    0.8800
    3.8587    0.9000
    3.8604    0.9200
    3.8622    0.9400
    3.8639    0.9600
    3.8657    0.9800
    3.8676    1.0000
    3.8695    1.0200
    3.8714    1.0400
    3.8733    1.0600
    3.8753    1.0800
    3.8773    1.1000
    3.8793    1.1200
    3.8814    1.1400
    3.8835    1.1600
    3.8856    1.1800
    3.8878    1.2000
    3.8900    1.2200
    3.8922    1.2400
    3.8945    1.2600
    3.8967    1.2800
    3.8991    1.3000
    3.9014    1.3200
    3.9038    1.3400
    3.9062    1.3600
    3.9086    1.3800
    3.9111    1.4000
    3.9136    1.4200
    3.9161    1.4400
    3.9186    1.4600
    3.9212    1.4800
    3.9238    1.5000
    3.9264    1.5200
    3.9291    1.5400
    3.9318    1.5600
    3.9345    1.5800
    3.9372    1.6000
    3.9400    1.6200
    3.9428    1.6400
    3.9456    1.6600
    3.9485    1.6800
    3.9513    1.7000
    3.9542    1.7200
    3.9571    1.7400
    3.9601    1.7600
    3.9630    1.7800
    3.9660    1.8000
    3.9690    1.8200
    3.9721    1.8400
    3.9751    1.8600
    3.9782    1.8800
    3.9813    1.9000
    3.9845    1.9200
    3.9876    1.9400
    3.9908    1.9600
    3.9940    1.9800
    3.9972    2.0000
    4.0005    2.0200
    4.0037    2.0400
    4.0070    2.0600
    4.0103    2.0800
    4.0137    2.1000
    4.0170    2.1200
    4.0204    2.1400
    4.0238    2.1600
    4.0272    2.1800
    4.0306    2.2000
    4.0340    2.2200
    4.0375    2.2400
    4.0410    2.2600
    4.0445    2.2800
    4.0480    2.3000
    4.0516    2.3200
    4.0552    2.3400
    4.0587    2.3600
    4.0623    2.3800
    4.0660    2.4000
    4.0696    2.4200
    4.0732    2.4400
    4.0769    2.4600
    4.0806    2.4800
    4.0843    2.5000
    4.0880    2.5200
    4.0918    2.5400
    4.0955    2.5600
    4.0993    2.5800
    4.1031    2.6000
    4.1069    2.6200
    4.1107    2.6400
    4.1146    2.6600
    4.1184    2.6800
    4.1223    2.7000
    4.1262    2.7200
    4.1301    2.7400
    4.1340    2.7600
    4.1379    2.7800
    4.1419    2.8000
    4.1458    2.8200
    4.1498    2.8400
    4.1538    2.8600
    4.1578    2.8800
    4.1618    2.9000
    4.1658    2.9200
    4.1699    2.9400
    4.1739    2.9600
    4.1780    2.9800
    4.1821    3.0000
    4.1862    3.0200
    4.1903    3.0400
    4.1944    3.0600
    4.1985    3.0800
    4.2027    3.1000
    4.2068    3.1200
    4.2110    3.1400
    4.2152    3.1600
    4.2194    3.1800
    4.2236    3.2000
    4.2278    3.2200
    4.2320    3.2400
    4.2363    3.2600
    4.2405    3.2800
    4.2448    3.3000
    4.2491    3.3200
    4.2534    3.3400
    4.2577    3.3600
    4.2620    3.3800
    4.2663    3.4000
    4.2706    3.4200
    4.2750    3.4400
    4.2793    3.4600
    4.2837    3.4800
    4.2881    3.5000
    4.2924    3.5200
    4.2968    3.5400
    4.3012    3.5600
    4.3057    3.5800
    4.3101    3.6000
    4.3145    3.6200
    4.3190    3.6400
    4.3234    3.6600
    4.3279    3.6800
    4.3323    3.7000
    4.3368    3.7200
    4.3413    3.7400
    4.3458    3.7600
    4.3503    3.7800
    4.3548    3.8000
    4.3593    3.8200
    4.3639    3.8400
    4.3684    3.8600
    4.3730    3.8800
    4.3775    3.9000
    4.3821    3.9200
    4.3867    3.9400
    4.3912    3.9600
    4.3958    3.9800
    4.4004    4.0000
    4.4050    4.0200
    4.4096    4.0400
    4.4143    4.0600
    4.4189    4.0800
    4.4235    4.1000
    4.4282    4.1200
    4.4328    4.1400
    4.4375    4.1600
    4.4422    4.1800
    4.4468    4.2000
    4.4515    4.2200
    4.4562    4.2400
    4.4609    4.2600
    4.4656    4.2800
    4.4703    4.3000
    4.4750    4.3200
    4.4797    4.3400
    4.4845    4.3600
    4.4892    4.3800
    4.4939    4.4000
    4.4987    4.4200
    4.5034    4.4400
    4.5082    4.4600
    4.5130    4.4800
    4.5177    4.5000
    4.5225    4.5200
    4.5273    4.5400
    4.5321    4.5600
    4.5369    4.5800
    4.5417    4.6000
    4.5465    4.6200
    4.5513    4.6400
    4.5561    4.6600
    4.5610    4.6800
    4.5658    4.7000
    4.5706    4.7200
    4.5755    4.7400
    4.5803    4.7600
    4.5852    4.7800
    4.5900    4.8000
    4.5949    4.8200
    4.5998    4.8400
    4.6047    4.8600
    4.6095    4.8800
    4.6144    4.9000
    4.6193    4.9200
    4.6242    4.9400
    4.6291    4.9600
    4.6340    4.9800
    4.6389    5.0000
    4.6439    5.0200
    4.6488    5.0400
    4.6537    5.0600
    4.6586    5.0800
    4.6636    5.1000
    4.6685    5.1200
    4.6735    5.1400
    4.6784    5.1600
    4.6834    5.1800
    4.6883    5.2000
    4.6933    5.2200
    4.6983    5.2400
    4.7032    5.2600
    4.7082    5.2800
    4.7132    5.3000
    4.7182    5.3200
    4.7232    5.3400
    4.7282    5.3600
    4.7332    5.3800
    4.7382    5.4000
    4.7432    5.4200
    4.7482    5.4400
    4.7532    5.4600
    4.7582    5.4800
    4.7632    5.5000
    4.7683    5.5200
    4.7733    5.5400
    4.7783    5.5600
    4.7834    5.5800
    4.7884    5.6000
    4.7934    5.6200
    4.7985    5.6400
    4.8035    5.6600
    4.8086    5.6800
    4.8137    5.7000
    4.8187    5.7200
    4.8238    5.7400
    4.8289    5.7600
    4.8339    5.7800
    4.8390    5.8000
    4.8441    5.8200
    4.8492    5.8400
    4.8543    5.8600
    4.8594    5.8800
    4.8645    5.9000
    4.8696    5.9200
    4.8747    5.9400
    4.8798    5.9600
    4.8849    5.9800
    4.8900    6.0000
    4.8951    6.0200
    4.9002    6.0400
    4.9053    6.0600
    4.9105    6.0800
    4.9156    6.1000
    4.9207    6.1200
    4.9259    6.1400
    4.9310    6.1600
    4.9361    6.1800
    4.9413    6.2000
    4.9464    6.2200
    4.9516    6.2400
    4.9567    6.2600
    4.9619    6.2800
    4.9670    6.3000
    4.9722    6.3200
    4.9774    6.3400
    4.9825    6.3600
    4.9877    6.3800
    4.9929    6.4000
    4.9980    6.4200
    5.0032    6.4400
    5.0084    6.4600
    5.0136    6.4800
    5.0188    6.5000
    5.0240    6.5200
    5.0291    6.5400
    5.0343    6.5600
    5.0395    6.5800
    5.0447    6.6000
    5.0499    6.6200
    5.0551    6.6400
    5.0603    6.6600
    5.0655    6.6800
    5.0708    6.7000
    5.0760    6.7200
    5.0812    6.7400
    5.0864    6.7600
    5.0916    6.7800
    5.0968    6.8000
    5.1021    6.8200
    5.1073    6.8400
    5.1125    6.8600
    5.1178    6.8800
    5.1230    6.9000
    5.1282    6.9200
    5.1335    6.9400
    5.1387    6.9600
    5.1439    6.9800
    5.1492    7.0000
    5.1544    7.0200
    5.1597    7.0400
    5.1649    7.0600
    5.1702    7.0800
    5.1754    7.1000
    5.1807    7.1200
    5.1860    7.1400
    5.1912    7.1600
    5.1965    7.1800
    5.2018    7.2000
    5.2070    7.2200
    5.2123    7.2400
    5.2176    7.2600
    5.2228    7.2800
    5.2281    7.3000
    5.2334    7.3200
    5.2387    7.3400
    5.2440    7.3600
    5.2492    7.3800
    5.2545    7.4000
    5.2598    7.4200
    5.2651    7.4400
    5.2704    7.4600
    5.2757    7.4800
    5.2810    7.5000
    5.2863    7.5200
    5.2916    7.5400
    5.2969    7.5600
    5.3022    7.5800
    5.3075    7.6000
    5.3128    7.6200
    5.3181    7.6400
    5.3234    7.6600
    5.3287    7.6800
    5.3340    7.7000
    5.3393    7.7200
    5.3447    7.7400
    5.3500    7.7600
    5.3553    7.7800
    5.3606    7.8000
    5.3659    7.8200
    5.3713    7.8400
    5.3766    7.8600
    5.3819    7.8800
    5.3872    7.9000
    5.3926    7.9200
    5.3979    7.9400
    5.4032    7.9600
    5.4086    7.9800
    5.4139    8.0000

==> Hyperbola3.txt <==
10.7947   -0.5185
   10.7775   -0.5074
   10.7604   -0.4963
   10.7433   -0.4851
   10.7261   -0.4740
   10.7090   -0.4629
   10.6918   -0.4517
   10.6747   -0.4406
   10.6576   -0.4294
   10.6404   -0.4183
   10.6233   -0.4071
   10.6062   -0.3960
   10.5890   -0.3848
   10.5719   -0.3736
   10.5548   -0.3625
   10.5377   -0.3513
   10.5205   -0.3402
   10.5034   -0.3290
   10.4863   -0.3178
   10.4692   -0.3067
   10.4521   -0.2955
   10.4350   -0.2843
   10.4179   -0.2731
   10.4008   -0.2619
   10.3837   -0.2508
   10.3666   -0.2396
   10.3495   -0.2284
   10.3324   -0.2172
   10.3153   -0.2060
   10.2982   -0.1948
   10.2811   -0.1836
   10.2640   -0.1724
   10.2469   -0.1612
   10.2299   -0.1500
   10.2128   -0.1388
   10.1957   -0.1276
   10.1786   -0.1164
   10.1616   -0.1052
   10.1445   -0.0940
   10.1274   -0.0828
   10.1104   -0.0715
   10.0933   -0.0603
   10.0763   -0.0491
   10.0592   -0.0379
   10.0421   -0.0266
   10.0251   -0.0154
   10.0080   -0.0042
    9.9910    0.0071
    9.9740    0.0183
    9.9569    0.0296
    9.9399    0.0408
    9.9228    0.0521
    9.9058    0.0633
    9.8888    0.0746
    9.8718    0.0858
    9.8547    0.0971
    9.8377    0.1083
    9.8207    0.1196
    9.8037    0.1309
    9.7867    0.1421
    9.7697    0.1534
    9.7526    0.1647
    9.7356    0.1760
    9.7186    0.1873
    9.7016    0.1985
    9.6846    0.2098
    9.6677    0.2211
    9.6507    0.2324
    9.6337    0.2437
    9.6167    0.2550
    9.5997    0.2663
    9.5827    0.2776
    9.5658    0.2889
    9.5488    0.3002
    9.5318    0.3115
    9.5148    0.3229
    9.4979    0.3342
    9.4809    0.3455
    9.4640    0.3568
    9.4470    0.3682
    9.4301    0.3795
    9.4131    0.3908
    9.3962    0.4022
    9.3792    0.4135
    9.3623    0.4249
    9.3454    0.4362
    9.3284    0.4476
    9.3115    0.4589
    9.2946    0.4703
    9.2777    0.4816
    9.2607    0.4930
    9.2438    0.5044
    9.2269    0.5157
    9.2100    0.5271
    9.1931    0.5385
    9.1762    0.5499
    9.1593    0.5613
    9.1424    0.5727
    9.1255    0.5840
    9.1086    0.5954
    9.0917    0.6068
    9.0749    0.6182
    9.0580    0.6297
    9.0411    0.6411
    9.0242    0.6525
    9.0074    0.6639
    8.9905    0.6753
    8.9737    0.6867
    8.9568    0.6982
    8.9399    0.7096
    8.9231    0.7210
    8.9063    0.7325
    8.8894    0.7439
    8.8726    0.7554
    8.8557    0.7668
    8.8389    0.7783
    8.8221    0.7897
    8.8053    0.8012
    8.7885    0.8127
    8.7716    0.8241
    8.7548    0.8356
    8.7380    0.8471
    8.7212    0.8586
    8.7044    0.8701
    8.6876    0.8816
    8.6709    0.8930
    8.6541    0.9045
    8.6373    0.9161
    8.6205    0.9276
    8.6037    0.9391
    8.5870    0.9506
    8.5702    0.9621
    8.5535    0.9736
    8.5367    0.9852
    8.5200    0.9967
    8.5032    1.0082
    8.4865    1.0198
    8.4697    1.0313
    8.4530    1.0429
    8.4363    1.0544
    8.4196    1.0660
    8.4028    1.0776
    8.3861    1.0891
    8.3694    1.1007
    8.3527    1.1123
    8.3360    1.1239
    8.3193    1.1355
    8.3026    1.1471
    8.2859    1.1587
    8.2693    1.1703
    8.2526    1.1819
    8.2359    1.1935
    8.2192    1.2051
    8.2026    1.2167
    8.1859    1.2283
    8.1693    1.2400
    8.1526    1.2516
    8.1360    1.2633
    8.1194    1.2749
    8.1027    1.2866
    8.0861    1.2982
    8.0695    1.3099
    8.0529    1.3215
    8.0362    1.3332
    8.0196    1.3449
    8.0030    1.3566
    7.9864    1.3683
    7.9699    1.3800
    7.9533    1.3917
    7.9367    1.4034
    7.9201    1.4151
    7.9036    1.4268
    7.8870    1.4385
    7.8704    1.4502
    7.8539    1.4620
    7.8373    1.4737
    7.8208    1.4855
    7.8043    1.4972
    7.7877    1.5090
    7.7712    1.5207
    7.7547    1.5325
    7.7382    1.5443
    7.7217    1.5560
    7.7052    1.5678
    7.6887    1.5796
    7.6722    1.5914
    7.6557    1.6032
    7.6393    1.6150
    7.6228    1.6268
    7.6063    1.6387
    7.5899    1.6505
    7.5734    1.6623
    7.5570    1.6742
    7.5405    1.6860
    7.5241    1.6979
    7.5077    1.7097
    7.4913    1.7216
    7.4749    1.7335
    7.4585    1.7453
    7.4421    1.7572
    7.4257    1.7691
    7.4093    1.7810
    7.3929    1.7929
    7.3765    1.8048
    7.3602    1.8168
    7.3438    1.8287
    7.3275    1.8406
    7.3111    1.8526
    7.2948    1.8645
    7.2784    1.8765
    7.2621    1.8884
    7.2458    1.9004
    7.2295    1.9124
    7.2132    1.9243
    7.1969    1.9363
    7.1806    1.9483
    7.1643    1.9603
    7.1481    1.9723
    7.1318    1.9844
    7.1155    1.9964
    7.0993    2.0084
    7.0830    2.0205
    7.0668    2.0325
    7.0506    2.0446
    7.0343    2.0566
    7.0181    2.0687
    7.0019    2.0808
    6.9857    2.0929
    6.9695    2.1049
    6.9534    2.1170
    6.9372    2.1292
    6.9210    2.1413
    6.9049    2.1534
    6.8887    2.1655
    6.8726    2.1777
    6.8564    2.1898
    6.8403    2.2020
    6.8242    2.2141
    6.8081    2.2263
    6.7920    2.2385
    6.7759    2.2507
    6.7598    2.2629
    6.7437    2.2751
    6.7277    2.2873
    6.7116    2.2995
    6.6956    2.3118
    6.6795    2.3240
    6.6635    2.3363
    6.6475    2.3485
    6.6314    2.3608
    6.6154    2.3731
    6.5994    2.3854
    6.5834    2.3977
    6.5675    2.4100
    6.5515    2.4223
    6.5355    2.4346
    6.5196    2.4469
    6.5036    2.4593
    6.4877    2.4716
    6.4718    2.4840
    6.4559    2.4963
    6.4400    2.5087
    6.4241    2.5211
    6.4082    2.5335
    6.3923    2.5459
    6.3764    2.5583
    6.3606    2.5708
    6.3447    2.5832
    6.3289    2.5956
    6.3131    2.6081
    6.2972    2.6206
    6.2814    2.6330
    6.2656    2.6455
    6.2498    2.6580
    6.2341    2.6705
    6.2183    2.6830
    6.2025    2.6956
    6.1868    2.7081
    6.1711    2.7206
    6.1553    2.7332
    6.1396    2.7458
    6.1239    2.7583
    6.1082    2.7709
    6.0925    2.7835
    6.0768    2.7961
    6.0612    2.8088
    6.0455    2.8214
    6.0299    2.8340
    6.0143    2.8467
    5.9986    2.8593
    5.9830    2.8720
    5.9674    2.8847
    5.9518    2.8974
    5.9363    2.9101
    5.9207    2.9228
    5.9051    2.9356
    5.8896    2.9483
    5.8741    2.9610
    5.8585    2.9738
    5.8430    2.9866
    5.8275    2.9994
    5.8120    3.0122
    5.7966    3.0250
    5.7811    3.0378
    5.7657    3.0506
    5.7502    3.0635
    5.7348    3.0763
    5.7194    3.0892
    5.7040    3.1021
    5.6886    3.1150
    5.6732    3.1279
    5.6578    3.1408
    5.6425    3.1537
    5.6271    3.1667
    5.6118    3.1796
    5.5965    3.1926
    5.5812    3.2055
    5.5659    3.2185
    5.5506    3.2315
    5.5353    3.2445
    5.5201    3.2576
    5.5048    3.2706
    5.4896    3.2837
    5.4744    3.2967
    5.4591    3.3098
    5.4440    3.3229
    5.4288    3.3360
    5.4136    3.3491
    5.3984    3.3622
    5.3833    3.3754
    5.3682    3.3885
    5.3530    3.4017
    5.3379    3.4149
    5.3228    3.4280
    5.3078    3.4413
    5.2927    3.4545
    5.2776    3.4677
    5.2626    3.4809
    5.2476    3.4942
    5.2326    3.5075
    5.2176    3.5208
    5.2026    3.5341
    5.1876    3.5474
    5.1726    3.5607
    5.1577    3.5740
    5.1428    3.5874
    5.1278    3.6007
    5.1129    3.6141
    5.0980    3.6275
    5.0832    3.6409
    5.0683    3.6543
    5.0534    3.6678
    5.0386    3.6812
    5.0238    3.6947
    5.0090    3.7081
    4.9942    3.7216
    4.9794    3.7351
    4.9646    3.7486
    4.9499    3.7622
    4.9351    3.7757
    4.9204    3.7893
    4.9057    3.8028
    4.8910    3.8164
    4.8763    3.8300
    4.8616    3.8436
    4.8470    3.8573
    4.8323    3.8709
    4.8177    3.8846
    4.8031    3.8982
    4.7885    3.9119
    4.7739    3.9256
    4.7593    3.9393
    4.7448    3.9531
    4.7302    3.9668
    4.7157    3.9805
    4.7012    3.9943
    4.6867    4.0081
    4.6722    4.0219
    4.6577    4.0357
    4.6433    4.0495
    4.6288    4.0634
    4.6144    4.0772
    4.6000    4.0911
    4.5856    4.1050
    4.5712    4.1189
    4.5568    4.1328
    4.5425    4.1467
    4.5281    4.1607
    4.5138    4.1746
    4.4995    4.1886
    4.4852    4.2026
    4.4709    4.2166
    4.4566    4.2306
    4.4424    4.2446
    4.4282    4.2587
    4.4139    4.2727
    4.3997    4.2868
    4.3855    4.3009
    4.3713    4.3150
    4.3572    4.3291
    4.3430    4.3433
    4.3289    4.3574
    4.3148    4.3716
    4.3007    4.3858
    4.2866    4.3999
    4.2725    4.4142
    4.2584    4.4284
    4.2444    4.4426
    4.2303    4.4569
    4.2163    4.4711
    4.2023    4.4854
    4.1883    4.4997
    4.1743    4.5140
    4.1604    4.5283
    4.1464    4.5427
    4.1325    4.5570
    4.1186    4.5714
    4.1047    4.5858
    4.0908    4.6002
    4.0769    4.6146
    4.0631    4.6290
    4.0492    4.6434
    4.0354    4.6579
    4.0216    4.6723
    4.0078    4.6868
    3.9940    4.7013
    3.9802    4.7158
    3.9664    4.7304
    3.9527    4.7449
    3.9390    4.7595
    3.9252    4.7740
    3.9115    4.7886
    3.8979    4.8032
    3.8842    4.8178
    3.8705    4.8324
    3.8569    4.8471
    3.8432    4.8617
    3.8296    4.8764
    3.8160    4.8911
    3.8024    4.9058
    3.7889    4.9205
    3.7753    4.9352
    3.7618    4.9499
    3.7482    4.9647
    3.7347    4.9795
    3.7212    4.9942
    3.7077    5.0090
    3.6942    5.0238
    3.6808    5.0387
    3.6673    5.0535
    3.6539    5.0683
    3.6405    5.0832
    3.6270    5.0981
    3.6137    5.1130
    3.6003    5.1279
    3.5869    5.1428
    3.5735    5.1577
    3.5602    5.1727
    3.5469    5.1876
    3.5336    5.2026
    3.5203    5.2176
    3.5070    5.2326
    3.4937    5.2476
    3.4804    5.2626
    3.4672    5.2776
    3.4540    5.2927
    3.4407    5.3077
    3.4275    5.3228
    3.4143    5.3379
    3.4012    5.3530
    3.3880    5.3681
    3.3748    5.3833
    3.3617    5.3984
    3.3486    5.4136
    3.3354    5.4287
    3.3223    5.4439
    3.3092    5.4591
    3.2962    5.4743
    3.2831    5.4895
    3.2700    5.5047
    3.2570    5.5200
    3.2440    5.5352
    3.2309    5.5505
    3.2179    5.5658
    3.2049    5.5811
    3.1920    5.5964
    3.1790    5.6117
    3.1660    5.6270
    3.1531    5.6424
    3.1402    5.6577
    3.1272    5.6731
    3.1143    5.6885
    3.1014    5.7039
    3.0886    5.7193
    3.0757    5.7347
    3.0628    5.7501
    3.0500    5.7655
    3.0371    5.7810
    3.0243    5.7964
    3.0115    5.8119
    2.9987    5.8274
    2.9859    5.8429
    2.9731    5.8584
    2.9604    5.8739
    2.9476    5.8894
    2.9349    5.9050
    2.9221    5.9205
    2.9094    5.9361
    2.8967    5.9517
    2.8840    5.9672
    2.8713    5.9828
    2.8586    5.9985
    2.8460    6.0141
    2.8333    6.0297
    2.8207    6.0453
    2.8080    6.0610
    2.7954    6.0766
    2.7828    6.0923
    2.7702    6.1080
    2.7576    6.1237
    2.7450    6.1394
    2.7324    6.1551
    2.7199    6.1708
    2.7073    6.1866
    2.6948    6.2023
    2.6823    6.2181
    2.6697    6.2338
    2.6572    6.2496
    2.6447    6.2654
    2.6322    6.2812
    2.6198    6.2970
    2.6073    6.3128
    2.5948    6.3286
    2.5824    6.3445
    2.5699    6.3603
    2.5575    6.3762
    2.5451    6.3920
    2.5327    6.4079
    2.5203    6.4238
    2.5079    6.4397
    2.4955    6.4556
    2.4831    6.4715
    2.4708    6.4874
    2.4584    6.5033
    2.4461    6.5193
    2.4337    6.5352
    2.4214    6.5512
    2.4091    6.5672
    2.3968    6.5831
    2.3845    6.5991
    2.3722    6.6151
    2.3599    6.6311
    2.3476    6.6471
    2.3354    6.6631
    2.3231    6.6792
    2.3109    6.6952
    2.2986    6.7113
    2.2864    6.7273
    2.2742    6.7434
    2.2620    6.7594
    2.2498    6.7755
    2.2376    6.7916
    2.2254    6.8077
    2.2132    6.8238
    2.2010    6.8399
    2.1889    6.8561
    2.1767    6.8722
    2.1646    6.8883
    2.1524    6.9045
    2.1403    6.9206
    2.1282    6.9368
    2.1161    6.9530
    2.1040    6.9691
    2.0919    6.9853
    2.0798    7.0015
    2.0677    7.0177
    2.0556    7.0339
    2.0435    7.0502
    2.0315    7.0664
    2.0194    7.0826
    2.0074    7.0989
    1.9953    7.1151
    1.9833    7.1314
    1.9713    7.1476
    1.9593    7.1639
    1.9473    7.1802
    1.9353    7.1964
    1.9233    7.2127
    1.9113    7.2290
    1.8993    7.2453
    1.8873    7.2617
    1.8754    7.2780
    1.8634    7.2943
    1.8515    7.3106
    1.8395    7.3270
    1.8276    7.3433
    1.8157    7.3597
    1.8037    7.3760
    1.7918    7.3924
    1.7799    7.4088
    1.7680    7.4252
    1.7561    7.4416
    1.7442    7.4580
    1.7323    7.4744
    1.7205    7.4908
    1.7086    7.5072
    1.6967    7.5236
    1.6849    7.5400
    1.6730    7.5565
    1.6612    7.5729
    1.6493    7.5893
    1.6375    7.6058
    1.6257    7.6223
    1.6139    7.6387
    1.6020    7.6552
    1.5902    7.6717
    1.5784    7.6882
    1.5666    7.7046
    1.5548    7.7211
    1.5431    7.7376
    1.5313    7.7541
    1.5195    7.7707
    1.5077    7.7872
    1.4960    7.8037
    1.4842    7.8202
    1.4725    7.8368
    1.4607    7.8533
    1.4490    7.8699
    1.4373    7.8864
    1.4255    7.9030
    1.4138    7.9195
    1.4021    7.9361
    1.3904    7.9527
    1.3787    7.9693
    1.3670    7.9858
    1.3553    8.0024
    1.3436    8.0190
    1.3319    8.0356
    1.3202    8.0522
    1.3086    8.0688
    1.2969    8.0855
    1.2852    8.1021
    1.2736    8.1187
    1.2619    8.1353
    1.2503    8.1520
    1.2386    8.1686
    1.2270    8.1853
    1.2154    8.2019
    1.2037    8.2186
    1.1921    8.2353
    1.1805    8.2519
    1.1689    8.2686
    1.1573    8.2853
    1.1457    8.3020
    1.1341    8.3186
    1.1225    8.3353
    1.1109    8.3520
    1.0993    8.3687
    1.0877    8.3854
    1.0762    8.4021
    1.0646    8.4189
    1.0530    8.4356
    1.0415    8.4523
    1.0299    8.4690
    1.0184    8.4858
    1.0068    8.5025
    0.9953    8.5192
    0.9837    8.5360
    0.9722    8.5527
    0.9607    8.5695
    0.9491    8.5863
    0.9376    8.6030
    0.9261    8.6198
    0.9146    8.6366
    0.9031    8.6533
    0.8916    8.6701
    0.8801    8.6869
    0.8686    8.7037
    0.8571    8.7205
    0.8456    8.7373
    0.8341    8.7541
    0.8226    8.7709
    0.8112    8.7877
    0.7997    8.8045
    0.7882    8.8213
    0.7767    8.8381
    0.7653    8.8550
    0.7538    8.8718
    0.7424    8.8886
    0.7309    8.9055
    0.7195    8.9223
    0.7080    8.9391
    0.6966    8.9560
    0.6852    8.9728
    0.6737    8.9897
    0.6623    9.0066
    0.6509    9.0234
    0.6395    9.0403
    0.6281    9.0572
    0.6167    9.0740
    0.6052    9.0909
    0.5938    9.1078
    0.5824    9.1247
    0.5710    9.1416
    0.5596    9.1585
    0.5483    9.1753
    0.5369    9.1922
    0.5255    9.2091
    0.5141    9.2261
    0.5027    9.2430
    0.4914    9.2599
    0.4800    9.2768
    0.4686    9.2937
    0.4573    9.3106
    0.4459    9.3276
    0.4345    9.3445
    0.4232    9.3614
    0.4118    9.3783
    0.4005    9.3953
    0.3891    9.4122
    0.3778    9.4292
    0.3665    9.4461
    0.3551    9.4631
    0.3438    9.4800
    0.3325    9.4970
    0.3211    9.5139
    0.3098    9.5309
    0.2985    9.5479
    0.2872    9.5648
    0.2759    9.5818
    0.2646    9.5988
    0.2533    9.6158
    0.2420    9.6327
    0.2307    9.6497
    0.2194    9.6667
    0.2081    9.6837
    0.1968    9.7007
    0.1855    9.7177
    0.1742    9.7347
    0.1629    9.7517
    0.1516    9.7687
    0.1404    9.7857
    0.1291    9.8027
    0.1178    9.8197
    0.1065    9.8367
    0.0953    9.8538
    0.0840    9.8708
    0.0727    9.8878
    0.0615    9.9048
    0.0502    9.9219
    0.0390    9.9389
    0.0277    9.9559
    0.0165    9.9730
    0.0052    9.9900
   -0.0060   10.0070
   -0.0173   10.0241
   -0.0285   10.0411
   -0.0397   10.0582
   -0.0510   10.0752
   -0.0622   10.0923
   -0.0734   10.1094
   -0.0846   10.1264
   -0.0959   10.1435
   -0.1071   10.1605
   -0.1183   10.1776
   -0.1295   10.1947
   -0.1407   10.2117
   -0.1519   10.2288
   -0.1632   10.2459
   -0.1744   10.2630
   -0.1856   10.2801
   -0.1968   10.2971
   -0.2080   10.3142
   -0.2192   10.3313
   -0.2304   10.3484
   -0.2415   10.3655
   -0.2527   10.3826
   -0.2639   10.3997
   -0.2751   10.4168
   -0.2863   10.4339
   -0.2975   10.4510
   -0.3086   10.4681
   -0.3198   10.4852
   -0.3310   10.5023
   -0.3422   10.5194
   -0.3533   10.5366
   -0.3645   10.5537
   -0.3757   10.5708
   -0.3868   10.5879
   -0.3980   10.6050
   -0.4092   10.6222
   -0.4203   10.6393
   -0.4315   10.6564
   -0.4426   10.6736
   -0.4538   10.6907
   -0.4649   10.7078
   -0.4761   10.7250
   -0.4872   10.7421
   -0.4983   10.7593
   -0.5095   10.7764
   -0.5206   10.7936

==> Hyperbola4.txt <==
   -4.9053    0.5901
   -4.8853    0.5972
   -4.8652    0.6044
   -4.8452    0.6116
   -4.8251    0.6188
   -4.8051    0.6260
   -4.7851    0.6332
   -4.7650    0.6404
   -4.7450    0.6476
   -4.7249    0.6548
   -4.7049    0.6620
   -4.6849    0.6692
   -4.6649    0.6764
   -4.6448    0.6836
   -4.6248    0.6908
   -4.6048    0.6980
   -4.5848    0.7052
   -4.5647    0.7125
   -4.5447    0.7197
   -4.5247    0.7269
   -4.5047    0.7341
   -4.4847    0.7414
   -4.4647    0.7486
   -4.4447    0.7558
   -4.4247    0.7631
   -4.4047    0.7703
   -4.3847    0.7776
   -4.3647    0.7848
   -4.3447    0.7921
   -4.3247    0.7993
   -4.3047    0.8066
   -4.2847    0.8138
   -4.2648    0.8211
   -4.2448    0.8284
   -4.2248    0.8356
   -4.2048    0.8429
   -4.1848    0.8502
   -4.1649    0.8575
   -4.1449    0.8647
   -4.1249    0.8720
   -4.1050    0.8793
   -4.0850    0.8866
   -4.0651    0.8939
   -4.0451    0.9012
   -4.0252    0.9085
   -4.0052    0.9158
   -3.9853    0.9231
   -3.9653    0.9304
   -3.9454    0.9377
   -3.9254    0.9450
   -3.9055    0.9524
   -3.8856    0.9597
   -3.8656    0.9670
   -3.8457    0.9743
   -3.8258    0.9817
   -3.8059    0.9890
   -3.7859    0.9963
   -3.7660    1.0037
   -3.7461    1.0110
   -3.7262    1.0184
   -3.7063    1.0257
   -3.6864    1.0331
   -3.6665    1.0404
   -3.6466    1.0478
   -3.6267    1.0552
   -3.6068    1.0625
   -3.5869    1.0699
   -3.5670    1.0773
   -3.5471    1.0847
   -3.5272    1.0921
   -3.5074    1.0995
   -3.4875    1.1068
   -3.4676    1.1142
   -3.4478    1.1216
   -3.4279    1.1290
   -3.4080    1.1365
   -3.3882    1.1439
   -3.3683    1.1513
   -3.3485    1.1587
   -3.3286    1.1661
   -3.3088    1.1736
   -3.2889    1.1810
   -3.2691    1.1884
   -3.2493    1.1959
   -3.2294    1.2033
   -3.2096    1.2108
   -3.1898    1.2182
   -3.1700    1.2257
   -3.1501    1.2331
   -3.1303    1.2406
   -3.1105    1.2481
   -3.0907    1.2555
   -3.0709    1.2630
   -3.0511    1.2705
   -3.0313    1.2780
   -3.0115    1.2855
   -2.9917    1.2930
   -2.9720    1.3005
   -2.9522    1.3080
   -2.9324    1.3155
   -2.9126    1.3230
   -2.8929    1.3305
   -2.8731    1.3381
   -2.8533    1.3456
   -2.8336    1.3531
   -2.8138    1.3607
   -2.7941    1.3682
   -2.7743    1.3758
   -2.7546    1.3833
   -2.7349    1.3909
   -2.7151    1.3984
   -2.6954    1.4060
   -2.6757    1.4136
   -2.6560    1.4212
   -2.6363    1.4288
   -2.6165    1.4363
   -2.5968    1.4439
   -2.5771    1.4515
   -2.5574    1.4592
   -2.5377    1.4668
   -2.5181    1.4744
   -2.4984    1.4820
   -2.4787    1.4896
   -2.4590    1.4973
   -2.4394    1.5049
   -2.4197    1.5125
   -2.4000    1.5202
   -2.3804    1.5279
   -2.3607    1.5355
   -2.3411    1.5432
   -2.3214    1.5509
   -2.3018    1.5585
   -2.2822    1.5662
   -2.2626    1.5739
   -2.2429    1.5816
   -2.2233    1.5893
   -2.2037    1.5970
   -2.1841    1.6047
   -2.1645    1.6125
   -2.1449    1.6202
   -2.1253    1.6279
   -2.1057    1.6357
   -2.0862    1.6434
   -2.0666    1.6512
   -2.0470    1.6589
   -2.0274    1.6667
   -2.0079    1.6745
   -1.9883    1.6823
   -1.9688    1.6900
   -1.9493    1.6978
   -1.9297    1.7056
   -1.9102    1.7134
   -1.8907    1.7213
   -1.8712    1.7291
   -1.8516    1.7369
   -1.8321    1.7447
   -1.8126    1.7526
   -1.7931    1.7604
   -1.7737    1.7683
   -1.7542    1.7762
   -1.7347    1.7840
   -1.7152    1.7919
   -1.6958    1.7998
   -1.6763    1.8077
   -1.6569    1.8156
   -1.6374    1.8235
   -1.6180    1.8314
   -1.5986    1.8393
   -1.5791    1.8473
   -1.5597    1.8552
   -1.5403    1.8632
   -1.5209    1.8711
   -1.5015    1.8791
   -1.4821    1.8871
   -1.4627    1.8950
   -1.4433    1.9030
   -1.4240    1.9110
   -1.4046    1.9190
   -1.3853    1.9271
   -1.3659    1.9351
   -1.3466    1.9431
   -1.3272    1.9512
   -1.3079    1.9592
   -1.2886    1.9673
   -1.2693    1.9753
   -1.2500    1.9834
   -1.2307    1.9915
   -1.2114    1.9996
   -1.1921    2.0077
   -1.1728    2.0158
   -1.1536    2.0239
   -1.1343    2.0321
   -1.1151    2.0402
   -1.0958    2.0484
   -1.0766    2.0565
   -1.0574    2.0647
   -1.0382    2.0729
   -1.0190    2.0811
   -0.9998    2.0893
   -0.9806    2.0975
   -0.9614    2.1057
   -0.9422    2.1140
   -0.9230    2.1222
   -0.9039    2.1304
   -0.8847    2.1387
   -0.8656    2.1470
   -0.8465    2.1553
   -0.8273    2.1636
   -0.8082    2.1719
   -0.7891    2.1802
   -0.7700    2.1885
   -0.7510    2.1969
   -0.7319    2.2052
   -0.7128    2.2136
   -0.6938    2.2220
   -0.6747    2.2303
   -0.6557    2.2387
   -0.6366    2.2472
   -0.6176    2.2556
   -0.5986    2.2640
   -0.5796    2.2725
   -0.5606    2.2809
   -0.5417    2.2894
   -0.5227    2.2979
   -0.5037    2.3064
   -0.4848    2.3149
   -0.4659    2.3234
   -0.4469    2.3319
   -0.4280    2.3405
   -0.4091    2.3490
   -0.3902    2.3576
   -0.3714    2.3662
   -0.3525    2.3748
   -0.3336    2.3834
   -0.3148    2.3920
   -0.2959    2.4007
   -0.2771    2.4093
   -0.2583    2.4180
   -0.2395    2.4267
   -0.2207    2.4354
   -0.2019    2.4441
   -0.1832    2.4528
   -0.1644    2.4615
   -0.1457    2.4703
   -0.1270    2.4791
   -0.1082    2.4878
   -0.0895    2.4966
   -0.0708    2.5055
   -0.0522    2.5143
   -0.0335    2.5231
   -0.0149    2.5320
    0.0038    2.5409
    0.0224    2.5497
    0.0410    2.5587
    0.0596    2.5676
    0.0782    2.5765
    0.0968    2.5855
    0.1153    2.5944
    0.1339    2.6034
    0.1524    2.6124
    0.1709    2.6214
    0.1894    2.6305
    0.2079    2.6395
    0.2264    2.6486
    0.2449    2.6577
    0.2633    2.6668
    0.2818    2.6759
    0.3002    2.6851
    0.3186    2.6942
    0.3370    2.7034
    0.3553    2.7126
    0.3737    2.7218
    0.3920    2.7310
    0.4104    2.7403
    0.4287    2.7496
    0.4470    2.7589
    0.4652    2.7682
    0.4835    2.7775
    0.5017    2.7868
    0.5200    2.7962
    0.5382    2.8056
    0.5564    2.8150
    0.5746    2.8244
    0.5927    2.8339
    0.6109    2.8433
    0.6290    2.8528
    0.6471    2.8623
    0.6652    2.8718
    0.6833    2.8814
    0.7014    2.8910
    0.7194    2.9005
    0.7374    2.9102
    0.7554    2.9198
    0.7734    2.9294
    0.7914    2.9391
    0.8094    2.9488
    0.8273    2.9585
    0.8452    2.9683
    0.8631    2.9780
    0.8810    2.9878
    0.8988    2.9976
    0.9167    3.0075
    0.9345    3.0173
    0.9523    3.0272
    0.9701    3.0371
    0.9879    3.0470
    1.0056    3.0570
    1.0233    3.0669
    1.0410    3.0769
    1.0587    3.0870
    1.0764    3.0970
    1.0940    3.1071
    1.1116    3.1172
    1.1292    3.1273
    1.1468    3.1374
    1.1644    3.1476
    1.1819    3.1578
    1.1994    3.1680
    1.2169    3.1783
    1.2344    3.1885
    1.2519    3.1988
    1.2693    3.2092
    1.2867    3.2195
    1.3041    3.2299
    1.3215    3.2403
    1.3388    3.2507
    1.3561    3.2612
    1.3734    3.2717
    1.3907    3.2822
    1.4080    3.2927
    1.4252    3.3033
    1.4424    3.3139
    1.4596    3.3245
    1.4767    3.3351
    1.4939    3.3458
    1.5110    3.3565
    1.5281    3.3673
    1.5451    3.3780
    1.5622    3.3888
    1.5792    3.3996
    1.5962    3.4105
    1.6132    3.4214
    1.6301    3.4323
    1.6470    3.4432
    1.6639    3.4542
    1.6808    3.4652
    1.6976    3.4762
    1.7145    3.4872
    1.7313    3.4983
    1.7480    3.5094
    1.7648    3.5206
    1.7815    3.5318
    1.7982    3.5430
    1.8149    3.5542
    1.8315    3.5655
    1.8481    3.5768
    1.8647    3.5881
    1.8813    3.5995
    1.8978    3.6109
    1.9143    3.6223
    1.9308    3.6338
    1.9473    3.6452
    1.9637    3.6568
    1.9801    3.6683
    1.9965    3.6799
    2.0128    3.6915
    2.0292    3.7032
    2.0455    3.7149
    2.0617    3.7266
    2.0780    3.7383
    2.0942    3.7501
    2.1104    3.7619
    2.1266    3.7738
    2.1427    3.7856
    2.1588    3.7975
    2.1749    3.8095
    2.1909    3.8215
    2.2070    3.8335
    2.2230    3.8455
    2.2389    3.8576
    2.2549    3.8697
    2.2708    3.8819
    2.2867    3.8940
    2.3025    3.9062
    2.3184    3.9185
    2.3342    3.9308
    2.3499    3.9431
    2.3657    3.9554
    2.3814    3.9678
    2.3971    3.9802
    2.4127    3.9927
    2.4284    4.0052
    2.4440    4.0177
    2.4596    4.0302
    2.4751    4.0428
    2.4906    4.0554
    2.5061    4.0681
    2.5216    4.0808
    2.5370    4.0935
    2.5524    4.1062
    2.5678    4.1190
    2.5831    4.1318
    2.5985    4.1447
    2.6138    4.1576
    2.6290    4.1705
    2.6443    4.1835
    2.6595    4.1965
    2.6746    4.2095
    2.6898    4.2226
    2.7049    4.2356
    2.7200    4.2488
    2.7351    4.2619
    2.7501    4.2751
    2.7651    4.2884
    2.7801    4.3016
    2.7951    4.3149
    2.8100    4.3283
    2.8249    4.3416
    2.8397    4.3550
    2.8546    4.3685
    2.8694    4.3819
    2.8842    4.3954
    2.8989    4.4090
    2.9137    4.4225
    2.9284    4.4361
    2.9430    4.4498
    2.9577    4.4634
    2.9723    4.4771
    2.9869    4.4909
    3.0015    4.5046
    3.0160    4.5184
    3.0305    4.5322
    3.0450    4.5461
    3.0594    4.5600
    3.0739    4.5739
    3.0883    4.5879
    3.1026    4.6019
    3.1170    4.6159
    3.1313    4.6300
    3.1456    4.6441
    3.1599    4.6582
    3.1741    4.6723
    3.1883    4.6865
    3.2025    4.7007
    3.2167    4.7150
    3.2308    4.7293
    3.2449    4.7436
    3.2590    4.7579
    3.2731    4.7723
    3.2871    4.7867
    3.3011    4.8011
    3.3151    4.8156
    3.3290    4.8301
    3.3430    4.8446
    3.3569    4.8591
    3.3707    4.8737
    3.3846    4.8883
    3.3984    4.9030
    3.4122    4.9177
    3.4260    4.9324
    3.4398    4.9471
    3.4535    4.9619
    3.4672    4.9766
    3.4809    4.9915
    3.4946    5.0063
    3.5082    5.0212
    3.5218    5.0361
    3.5354    5.0510
    3.5490    5.0660
    3.5625    5.0810
    3.5760    5.0960
    3.5895    5.1110
    3.6030    5.1261
    3.6164    5.1412
    3.6299    5.1563
    3.6433    5.1715
    3.6567    5.1867
    3.6700    5.2019
    3.6834    5.2171
    3.6967    5.2324
    3.7100    5.2477
    3.7232    5.2630
    3.7365    5.2783
    3.7497    5.2937
    3.7629    5.3091
    3.7761    5.3245
    3.7893    5.3399
    3.8024    5.3554
    3.8156    5.3709
    3.8287    5.3864
    3.8417    5.4019
    3.8548    5.4175
    3.8678    5.4331
    3.8809    5.4487
    3.8939    5.4644
    3.9069    5.4800
    3.9198    5.4957
    3.9328    5.5114
    3.9457    5.5271
    3.9586    5.5429
    3.9715    5.5587
    3.9843    5.5745
    3.9972    5.5903
    4.0100    5.6061
    4.0228    5.6220
    4.0356    5.6379
    4.0484    5.6538
    4.0611    5.6698
    4.0739    5.6857
    4.0866    5.7017
    4.0993    5.7177
    4.1120    5.7337
    4.1246    5.7498
    4.1373    5.7658
    4.1499    5.7819
    4.1625    5.7980
    4.1751    5.8141
    4.1877    5.8303
    4.2003    5.8464
    4.2128    5.8626
    4.2253    5.8788
    4.2379    5.8951
    4.2504    5.9113
    4.2628    5.9276
    4.2753    5.9439
    4.2877    5.9602
    4.3002    5.9765
    4.3126    5.9928
    4.3250    6.0092
    4.3374    6.0256
    4.3498    6.0420
    4.3621    6.0584
    4.3744    6.0748
    4.3868    6.0913
    4.3991    6.1077
    4.4114    6.1242
    4.4237    6.1407
    4.4359    6.1572
    4.4482    6.1738
    4.4604    6.1903
    4.4726    6.2069
    4.4848    6.2235
    4.4970    6.2401
    4.5092    6.2567
    4.5214    6.2734
    4.5335    6.2900
    4.5457    6.3067
    4.5578    6.3234
    4.5699    6.3401
    4.5820    6.3568
    4.5941    6.3735
    4.6062    6.3903
    4.6182    6.4071
    4.6303    6.4238
    4.6423    6.4406
    4.6543    6.4575
    4.6664    6.4743
    4.6783    6.4911
    4.6903    6.5080
    4.7023    6.5249
    4.7143    6.5417
    4.7262    6.5586
    4.7382    6.5756
    4.7501    6.5925
    4.7620    6.6094
    4.7739    6.6264
    4.7858    6.6434
    4.7977    6.6603
    4.8095    6.6773
    4.8214    6.6943
    4.8332    6.7114
    4.8451    6.7284
    4.8569    6.7455
    4.8687    6.7625
    4.8805    6.7796
    4.8923    6.7967
    4.9041    6.8138
    4.9159    6.8309
    4.9276    6.8480
    4.9394    6.8652
    4.9511    6.8823
    4.9628    6.8995
    4.9746    6.9167
    4.9863    6.9339
    4.9980    6.9511
    5.0097    6.9683
    5.0213    6.9855
    5.0330    7.0027
    5.0447    7.0200
    5.0563    7.0372
    5.0680    7.0545
    5.0796    7.0718
    5.0912    7.0891
    5.1028    7.1064
    5.1144    7.1237
    5.1260    7.1410
    5.1376    7.1584
    5.1492    7.1757
    5.1608    7.1931
    5.1723    7.2104
    5.1839    7.2278
    5.1954    7.2452
    5.2070    7.2626
    5.2185    7.2800
    5.2300    7.2974
    5.2415    7.3148
    5.2530    7.3323
    5.2645    7.3497
    5.2760    7.3672
    5.2875    7.3846
    5.2990    7.4021
    5.3104    7.4196
    5.3219    7.4371
    5.3333    7.4546
    5.3447    7.4721
    5.3562    7.4897
    5.3676    7.5072
    5.3790    7.5247
    5.3904    7.5423
    5.4018    7.5598
    5.4132    7.5774
    5.4246    7.5950
    5.4360    7.6126
    5.4474    7.6302
    5.4587    7.6478
    5.4701    7.6654
    5.4814    7.6830
    5.4928    7.7006
    5.5041    7.7183
    5.5154    7.7359
    5.5268    7.7536
    5.5381    7.7712
    5.5494    7.7889
    5.5607    7.8066
    5.5720    7.8243
    5.5833    7.8419
    5.5946    7.8596
    5.6058    7.8774
    5.6171    7.8951
    5.6284    7.9128
    5.6396    7.9305
    5.6509    7.9483
    5.6621    7.9660
    5.6734    7.9838
    5.6846    8.0015
    5.6958    8.0193
    5.7070    8.0371
    5.7183    8.0548
    5.7295    8.0726
    5.7407    8.0904
    5.7519    8.1082
    5.7631    8.1260
    5.7742    8.1439
    5.7854    8.1617
    5.7966    8.1795
    5.8078    8.1973
    5.8189    8.2152
    5.8301    8.2330
    5.8412    8.2509
    5.8524    8.2688
    5.8635    8.2866
    5.8747    8.3045
    5.8858    8.3224
    5.8969    8.3403
    5.9080    8.3582
    5.9192    8.3761
    5.9303    8.3940
    5.9414    8.4119
    5.9525    8.4298
    5.9636    8.4477
    5.9747    8.4657
    5.9858    8.4836
    5.9968    8.5015
    6.0079    8.5195
    6.0190    8.5374
    6.0300    8.5554
    6.0411    8.5734
    6.0522    8.5913
    6.0632    8.6093
    6.0743    8.6273
    6.0853    8.6453
    6.0964    8.6633
    6.1074    8.6813
    6.1184    8.6993
    6.1294    8.7173
    6.1405    8.7353
    6.1515    8.7533
    6.1625    8.7714
    6.1735    8.7894
    6.1845    8.8074
    6.1955    8.8255
    6.2065    8.8435
    6.2175    8.8616
    6.2285    8.8796
    6.2395    8.8977
    6.2504    8.9157
    6.2614    8.9338
    6.2724    8.9519
    6.2833    8.9700
    6.2943    8.9881
    6.3053    9.0061
    6.3162    9.0242
    6.3272    9.0423
    6.3381    9.0604
    6.3491    9.0786
    6.3600    9.0967
    6.3709    9.1148
    6.3819    9.1329
    6.3928    9.1510
    6.4037    9.1692
    6.4146    9.1873
    6.4256    9.2054
    6.4365    9.2236
    6.4474    9.2417
    6.4583    9.2599
    6.4692    9.2780
    6.4801    9.2962
    6.4910    9.3144
    6.5019    9.3325
    6.5128    9.3507
    6.5236    9.3689
    6.5345    9.3871
    6.5454    9.4053
    6.5563    9.4234
    6.5672    9.4416
    6.5780    9.4598
    6.5889    9.4780
    6.5998    9.4962
    6.6106    9.5145
    6.6215    9.5327
    6.6323    9.5509
    6.6432    9.5691
    6.6540    9.5873
    6.6649    9.6056
    6.6757    9.6238
    6.6865    9.6420
    6.6974    9.6603
    6.7082    9.6785
    6.7190    9.6968
    6.7298    9.7150
    6.7407    9.7333
    6.7515    9.7515
    6.7623    9.7698
    6.7731    9.7880
    6.7839    9.8063
    6.7947    9.8246
    6.8055    9.8429
    6.8163    9.8611
    6.8271    9.8794
    6.8379    9.8977
    6.8487    9.9160
    6.8595    9.9343
    6.8703    9.9526
    6.8811    9.9709
    6.8919    9.9892
    6.9026   10.0075
    6.9134   10.0258
    6.9242   10.0441
    6.9350   10.0624
    6.9457   10.0807
    6.9565   10.0991
    6.9673   10.1174
    6.9780   10.1357
    6.9888   10.1540
    6.9995   10.1724
    7.0103   10.1907
    7.0210   10.2090
    7.0318   10.2274
    7.0425   10.2457
    7.0533   10.2641
    7.0640   10.2824
    7.0748   10.3008
    7.0855   10.3191
    7.0962   10.3375
    7.1070   10.3559
    7.1177   10.3742
    7.1284   10.3926
    7.1391   10.4110
    7.1499   10.4293
    7.1606   10.4477
    7.1713   10.4661
    7.1820   10.4845
    7.1927   10.5029
    7.2034   10.5212
    7.2142   10.5396
    7.2249   10.5580
    7.2356   10.5764
    7.2463   10.5948
    7.2570   10.6132
    7.2677   10.6316
    7.2784   10.6500
    7.2890   10.6684
    7.2997   10.6868
    7.3104   10.7053
    7.3211   10.7237
    7.3318   10.7421
    7.3425   10.7605
    7.3532   10.7789
    7.3638   10.7974
    7.3745   10.8158
    7.3852   10.8342

==> Hyperbola5.txt <==
    3.8160   -1.6408
    3.8160   -1.6205
    3.8160   -1.6002
    3.8160   -1.5799
    3.8160   -1.5597
    3.8160   -1.5394
    3.8160   -1.5191
    3.8160   -1.4988
    3.8159   -1.4786
    3.8159   -1.4583
    3.8159   -1.4380
    3.8159   -1.4177
    3.8159   -1.3975
    3.8159   -1.3772
    3.8159   -1.3569
    3.8159   -1.3366
    3.8158   -1.3164
    3.8158   -1.2961
    3.8158   -1.2758
    3.8158   -1.2556
    3.8158   -1.2353
    3.8157   -1.2150
    3.8157   -1.1947
    3.8157   -1.1745
    3.8157   -1.1542
    3.8156   -1.1339
    3.8156   -1.1136
    3.8156   -1.0934
    3.8155   -1.0731
    3.8155   -1.0528
    3.8155   -1.0326
    3.8154   -1.0123
    3.8154   -0.9920
    3.8154   -0.9718
    3.8153   -0.9515
    3.8153   -0.9312
    3.8152   -0.9109
    3.8152   -0.8907
    3.8152   -0.8704
    3.8151   -0.8501
    3.8151   -0.8299
    3.8150   -0.8096
    3.8150   -0.7893
    3.8149   -0.7691
    3.8149   -0.7488
    3.8148   -0.7285
    3.8148   -0.7083
    3.8147   -0.6880
    3.8146   -0.6677
    3.8146   -0.6475
    3.8145   -0.6272
    3.8145   -0.6069
    3.8144   -0.5867
    3.8143   -0.5664
    3.8143   -0.5461
    3.8142   -0.5259
    3.8141   -0.5056
    3.8141   -0.4853
    3.8140   -0.4651
    3.8139   -0.4448
    3.8138   -0.4245
    3.8138   -0.4043
    3.8137   -0.3840
    3.8136   -0.3638
    3.8135   -0.3435
    3.8134   -0.3232
    3.8134   -0.3030
    3.8133   -0.2827
    3.8132   -0.2624
    3.8131   -0.2422
    3.8130   -0.2219
    3.8129   -0.2017
    3.8128   -0.1814
    3.8127   -0.1611
    3.8126   -0.1409
    3.8125   -0.1206
    3.8124   -0.1004
    3.8123   -0.0801
    3.8122   -0.0598
    3.8121   -0.0396
    3.8120   -0.0193
    3.8119    0.0009
    3.8118    0.0212
    3.8117    0.0415
    3.8115    0.0617
    3.8114    0.0820
    3.8113    0.1022
    3.8112    0.1225
    3.8111    0.1427
    3.8109    0.1630
    3.8108    0.1832
    3.8107    0.2035
    3.8106    0.2238
    3.8104    0.2440
    3.8103    0.2643
    3.8101    0.2845
    3.8100    0.3048
    3.8099    0.3250
    3.8097    0.3453
    3.8096    0.3655
    3.8094    0.3858
    3.8093    0.4060
    3.8091    0.4263
    3.8090    0.4465
    3.8088    0.4668
    3.8087    0.4870
    3.8085    0.5073
    3.8084    0.5275
    3.8082    0.5478
    3.8080    0.5680
    3.8079    0.5883
    3.8077    0.6085
    3.8075    0.6288
    3.8073    0.6490
    3.8072    0.6693
    3.8070    0.6895
    3.8068    0.7098
    3.8066    0.7300
    3.8064    0.7503
    3.8062    0.7705
    3.8060    0.7907
    3.8058    0.8110
    3.8057    0.8312
    3.8055    0.8515
    3.8052    0.8717
    3.8050    0.8920
    3.8048    0.9122
    3.8046    0.9324
    3.8044    0.9527
    3.8042    0.9729
    3.8040    0.9932
    3.8038    1.0134
    3.8035    1.0336
    3.8033    1.0539
    3.8031    1.0741
    3.8029    1.0944
    3.8026    1.1146
    3.8024    1.1348
    3.8021    1.1551
    3.8019    1.1753
    3.8017    1.1955
    3.8014    1.2158
    3.8012    1.2360
    3.8009    1.2562
    3.8006    1.2765
    3.8004    1.2967
    3.8001    1.3169
    3.7999    1.3372
    3.7996    1.3574
    3.7993    1.3776
    3.7990    1.3979
    3.7988    1.4181
    3.7985    1.4383
    3.7982    1.4586
    3.7979    1.4788
    3.7976    1.4990
    3.7973    1.5192
    3.7970    1.5395
    3.7967    1.5597
    3.7964    1.5799
    3.7961    1.6001
    3.7958    1.6204
    3.7955    1.6406
    3.7952    1.6608
    3.7948    1.6810
    3.7945    1.7013
    3.7942    1.7215
    3.7938    1.7417
    3.7935    1.7619
    3.7932    1.7821
    3.7928    1.8024
    3.7925    1.8226
    3.7921    1.8428
    3.7918    1.8630
    3.7914    1.8832
    3.7910    1.9034
    3.7907    1.9237
    3.7903    1.9439
    3.7899    1.9641
    3.7895    1.9843
    3.7892    2.0045
    3.7888    2.0247
    3.7884    2.0449
    3.7880    2.0651
    3.7876    2.0854
    3.7872    2.1056
    3.7868    2.1258
    3.7863    2.1460
    3.7859    2.1662
    3.7855    2.1864
    3.7851    2.2066
    3.7846    2.2268
    3.7842    2.2470
    3.7838    2.2672
    3.7833    2.2874
    3.7829    2.3076
    3.7824    2.3278
    3.7819    2.3480
    3.7815    2.3682
    3.7810    2.3884
    3.7805    2.4086
    3.7801    2.4288
    3.7796    2.4490
    3.7791    2.4692
    3.7786    2.4894
    3.7781    2.5096
    3.7776    2.5298
    3.7771    2.5500
    3.7765    2.5701
    3.7760    2.5903
    3.7755    2.6105
    3.7750    2.6307
    3.7744    2.6509
    3.7739    2.6711
    3.7733    2.6913
    3.7728    2.7114
    3.7722    2.7316
    3.7716    2.7518
    3.7710    2.7720
    3.7705    2.7922
    3.7699    2.8124
    3.7693    2.8325
    3.7687    2.8527
    3.7681    2.8729
    3.7675    2.8931
    3.7669    2.9132
    3.7662    2.9334
    3.7656    2.9536
    3.7650    2.9737
    3.7643    2.9939
    3.7637    3.0141
    3.7630    3.0342
    3.7623    3.0544
    3.7617    3.0746
    3.7610    3.0947
    3.7603    3.1149
    3.7596    3.1351
    3.7589    3.1552
    3.7582    3.1754
    3.7575    3.1955
    3.7568    3.2157
    3.7560    3.2358
    3.7553    3.2560
    3.7546    3.2762
    3.7538    3.2963
    3.7530    3.3165
    3.7523    3.3366
    3.7515    3.3567
    3.7507    3.3769
    3.7499    3.3970
    3.7491    3.4172
    3.7483    3.4373
    3.7475    3.4575
    3.7467    3.4776
    3.7458    3.4977
    3.7450    3.5179
    3.7441    3.5380
    3.7433    3.5581
    3.7424    3.5783
    3.7415    3.5984
    3.7406    3.6185
    3.7397    3.6387
    3.7388    3.6588
    3.7379    3.6789
    3.7370    3.6990
    3.7361    3.7192
    3.7351    3.7393
    3.7342    3.7594
    3.7332    3.7795
    3.7322    3.7996
    3.7313    3.8197
    3.7303    3.8398
    3.7293    3.8599
    3.7282    3.8801
    3.7272    3.9002
    3.7262    3.9203
    3.7251    3.9404
    3.7241    3.9605
    3.7230    3.9806
    3.7219    4.0007
    3.7209    4.0208
    3.7198    4.0409
    3.7186    4.0609
    3.7175    4.0810
    3.7164    4.1011
    3.7152    4.1212
    3.7141    4.1413
    3.7129    4.1614
    3.7117    4.1814
    3.7105    4.2015
    3.7093    4.2216
    3.7081    4.2417
    3.7069    4.2617
    3.7056    4.2818
    3.7044    4.3019
    3.7031    4.3219
    3.7018    4.3420
    3.7006    4.3621
    3.6992    4.3821
    3.6979    4.4022
    3.6966    4.4222
    3.6952    4.4423
    3.6939    4.4623
    3.6925    4.4824
    3.6911    4.5024
    3.6897    4.5225
    3.6883    4.5425
    3.6869    4.5626
    3.6854    4.5826
    3.6840    4.6026
    3.6825    4.6227
    3.6810    4.6427
    3.6795    4.6627
    3.6780    4.6827
    3.6765    4.7027
    3.6749    4.7228
    3.6733    4.7428
    3.6718    4.7628
    3.6702    4.7828
    3.6686    4.8028
    3.6669    4.8228
    3.6653    4.8428
    3.6636    4.8628
    3.6619    4.8828
    3.6603    4.9028
    3.6585    4.9228
    3.6568    4.9428
    3.6551    4.9628
    3.6533    4.9828
    3.6515    5.0027
    3.6497    5.0227
    3.6479    5.0427
    3.6461    5.0627
    3.6443    5.0826
    3.6424    5.1026
    3.6405    5.1226
    3.6386    5.1425
    3.6367    5.1625
    3.6347    5.1824
    3.6328    5.2024
    3.6308    5.2223
    3.6288    5.2423
    3.6268    5.2622
    3.6248    5.2821
    3.6227    5.3021
    3.6207    5.3220
    3.6186    5.3419
    3.6165    5.3619
    3.6143    5.3818
    3.6122    5.4017
    3.6100    5.4216
    3.6078    5.4415
    3.6056    5.4614
    3.6034    5.4813
    3.6011    5.5012
    3.5989    5.5211
    3.5966    5.5410
    3.5943    5.5609
    3.5919    5.5808
    3.5896    5.6007
    3.5872    5.6206
    3.5848    5.6405
    3.5824    5.6603
    3.5800    5.6802
    3.5775    5.7001
    3.5750    5.7199
    3.5725    5.7398
    3.5700    5.7596
    3.5675    5.7795
    3.5649    5.7993
    3.5623    5.8192
    3.5597    5.8390
    3.5570    5.8589
    3.5544    5.8787
    3.5517    5.8985
    3.5490    5.9183
    3.5463    5.9382
    3.5435    5.9580
    3.5408    5.9778
    3.5380    5.9976
    3.5352    6.0174
    3.5323    6.0372
    3.5295    6.0570
    3.5266    6.0768
    3.5237    6.0966
    3.5207    6.1164
    3.5178    6.1362
    3.5148    6.1560
    3.5118    6.1757
    3.5088    6.1955
    3.5058    6.2153
    3.5027    6.2350
    3.4996    6.2548
    3.4965    6.2746
    3.4933    6.2943
    3.4902    6.3141
    3.4870    6.3338
    3.4838    6.3535
    3.4805    6.3733
    3.4773    6.3930
    3.4740    6.4127
    3.4707    6.4325
    3.4674    6.4522
    3.4640    6.4719
    3.4607    6.4916
    3.4573    6.5113
    3.4538    6.5310
    3.4504    6.5507
    3.4469    6.5704
    3.4434    6.5901
    3.4399    6.6098
    3.4364    6.6295
    3.4328    6.6492
    3.4292    6.6689
    3.4256    6.6885
    3.4220    6.7082
    3.4184    6.7279
    3.4147    6.7475
    3.4110    6.7672
    3.4073    6.7869
    3.4035    6.8065
    3.3997    6.8262
    3.3960    6.8458
    3.3921    6.8654
    3.3883    6.8851
    3.3845    6.9047
    3.3806    6.9243
    3.3767    6.9440
    3.3727    6.9636
    3.3688    6.9832
    3.3648    7.0028
    3.3608    7.0224
    3.3568    7.0420
    3.3528    7.0616
    3.3487    7.0812
    3.3446    7.1008
    3.3405    7.1204
    3.3364    7.1400
    3.3323    7.1596
    3.3281    7.1792
    3.3239    7.1988
    3.3197    7.2183
    3.3155    7.2379
    3.3112    7.2575
    3.3070    7.2770
    3.3027    7.2966
    3.2984    7.3162
    3.2940    7.3357
    3.2897    7.3553
    3.2853    7.3748
    3.2809    7.3944
    3.2765    7.4139
    3.2720    7.4334
    3.2676    7.4530
    3.2631    7.4725
    3.2586    7.4920
    3.2541    7.5115
    3.2496    7.5311
    3.2450    7.5506
    3.2405    7.5701
    3.2359    7.5896
    3.2313    7.6091
    3.2266    7.6286
    3.2220    7.6481
    3.2173    7.6676
    3.2127    7.6871
    3.2080    7.7066
    3.2032    7.7261
    3.1985    7.7456
    3.1938    7.7651
    3.1890    7.7845
    3.1842    7.8040
    3.1794    7.8235
    3.1746    7.8430
    3.1697    7.8624
    3.1649    7.8819
    3.1600    7.9014
    3.1551    7.9208
    3.1502    7.9403
    3.1453    7.9597
    3.1403    7.9792
    3.1354    7.9986
    3.1304    8.0181
    3.1254    8.0375
    3.1204    8.0570
    3.1154    8.0764
    3.1104    8.0959
    3.1053    8.1153
    3.1003    8.1347
    3.0952    8.1541
    3.0901    8.1736
    3.0850    8.1930
    3.0799    8.2124
    3.0747    8.2318
    3.0696    8.2513
    3.0644    8.2707
    3.0592    8.2901
    3.0540    8.3095
    3.0488    8.3289
    3.0436    8.3483
    3.0384    8.3677
    3.0331    8.3871
    3.0278    8.4065
    3.0226    8.4259
    3.0173    8.4453
    3.0120    8.4647
    3.0067    8.4841
    3.0013    8.5035
    2.9960    8.5229
    2.9906    8.5422
    2.9853    8.5616
    2.9799    8.5810
    2.9745    8.6004
    2.9691    8.6197
    2.9637    8.6391
    2.9583    8.6585
    2.9528    8.6779
    2.9474    8.6972
    2.9419    8.7166
    2.9365    8.7360
    2.9310    8.7553
    2.9255    8.7747
    2.9200    8.7940
    2.9145    8.8134
    2.9089    8.8327
    2.9034    8.8521
    2.8978    8.8715
    2.8923    8.8908
    2.8867    8.9101
    2.8811    8.9295
    2.8755    8.9488
    2.8699    8.9682
    2.8643    8.9875
    2.8587    9.0069
    2.8531    9.0262
    2.8475    9.0455
    2.8418    9.0649
    2.8361    9.0842
    2.8305    9.1035
    2.8248    9.1229
    2.8191    9.1422
    2.8134    9.1615
    2.8077    9.1808
    2.8020    9.2002
    2.7963    9.2195
    2.7905    9.2388
    2.7848    9.2581
    2.7791    9.2774
    2.7733    9.2968
    2.7675    9.3161
    2.7618    9.3354
    2.7560    9.3547
    2.7502    9.3740
    2.7444    9.3933
    2.7386    9.4126
    2.7328    9.4319
    2.7270    9.4512
    2.7211    9.4705
    2.7153    9.4898
    2.7094    9.5091
    2.7036    9.5284
    2.6977    9.5477
    2.6919    9.5670
    2.6860    9.5863
    2.6801    9.6056
    2.6742    9.6249
    2.6683    9.6442
    2.6624    9.6635
    2.6565    9.6828
    2.6506    9.7021
    2.6447    9.7214
    2.6387    9.7407
    2.6328    9.7599
    2.6268    9.7792
    2.6209    9.7985
    2.6149    9.8178
    2.6090    9.8371
    2.6030    9.8564
    2.5970    9.8756
    2.5910    9.8949
    2.5851    9.9142
    2.5791    9.9335
    2.5731    9.9527
    2.5671    9.9720
    2.5610    9.9913
    2.5550   10.0106
    2.5490   10.0298
    2.5430   10.0491
    2.5369   10.0684
    2.5309   10.0876
    2.5248   10.1069
    2.5188   10.1262
    2.5127   10.1454
    2.5067   10.1647
    2.5006   10.1840
    2.4945   10.2032
    2.4884   10.2225
    2.4823   10.2418
    2.4763   10.2610
    2.4702   10.2803
    2.4641   10.2995
    2.4580   10.3188
    2.4518   10.3381
    2.4457   10.3573
    2.4396   10.3766
    2.4335   10.3958
    2.4274   10.4151
    2.4212   10.4343
    2.4151   10.4536
    2.4089   10.4728
    2.4028   10.4921
    2.3966   10.5113
    2.3905   10.5306
    2.3843   10.5498
    2.3781   10.5691
    2.3720   10.5883
    2.3658   10.6076
    2.3596   10.6268
    2.3534   10.6461
    2.3472   10.6653
    2.3410   10.6845
    2.3348   10.7038
    2.3286   10.7230
    2.3224   10.7423
    2.3162   10.7615
    2.3100   10.7807
    2.3038   10.8000
    2.2976   10.8192
    2.2913   10.8385
    2.2851   10.8577
    2.2789   10.8769
    2.2726   10.8962
    2.2664   10.9154
    2.2602   10.9346
    2.2539   10.9539
    2.2477   10.9731
    2.2414   10.9923
    2.2351   11.0116
    2.2289   11.0308
    2.2226   11.0500
    2.2163   11.0693
    2.2101   11.0885
    2.2038   11.1077
    2.1975   11.1270
    2.1912   11.1462
    2.1849   11.1654
    2.1786   11.1846
    2.1724   11.2039
    2.1661   11.2231
    2.1598   11.2423
    2.1535   11.2615
    2.1471   11.2808
    2.1408   11.3000
    2.1345   11.3192
    2.1282   11.3384
    2.1219   11.3577
    2.1156   11.3769
    2.1092   11.3961
    2.1029   11.4153
    2.0966   11.4345
    2.0902   11.4538
    2.0839   11.4730
    2.0776   11.4922
    2.0712   11.5114
    2.0649   11.5306
    2.0585   11.5499
    2.0522   11.5691
    2.0458   11.5883
    2.0395   11.6075
    2.0331   11.6267
    2.0267   11.6459
    2.0204   11.6651
    2.0140   11.6844
    2.0076   11.7036
    2.0013   11.7228
    1.9949   11.7420
    1.9885   11.7612
    1.9821   11.7804
    1.9758   11.7996
    1.9694   11.8188
    1.9630   11.8381
    1.9566   11.8573
    1.9502   11.8765
    1.9438   11.8957
    1.9374   11.9149
    1.9310   11.9341
    1.9246   11.9533
    1.9182   11.9725
    1.9118   11.9917
    1.9054   12.0109
    1.8990   12.0301
    1.8926   12.0493
    1.8861   12.0686
    1.8797   12.0878
    1.8733   12.1070
    1.8669   12.1262
    1.8605   12.1454
    1.8540   12.1646
    1.8476   12.1838
    1.8412   12.2030
    1.8347   12.2222
    1.8283   12.2414
    1.8219   12.2606
    1.8154   12.2798
    1.8090   12.2990
    1.8025   12.3182
    1.7961   12.3374
    1.7896   12.3566
    1.7832   12.3758
    1.7767   12.3950
    1.7703   12.4142
    1.7638   12.4334
    1.7574   12.4526
    1.7509   12.4718
    1.7444   12.4910
    1.7380   12.5102
    1.7315   12.5294
    1.7251   12.5486
    1.7186   12.5678
    1.7121   12.5870
    1.7056   12.6062
    1.6992   12.6254
    1.6927   12.6446
    1.6862   12.6638
    1.6797   12.6830
    1.6733   12.7022
    1.6668   12.7214
    1.6603   12.7405
    1.6538   12.7597
    1.6473   12.7789
    1.6408   12.7981
    1.6343   12.8173
    1.6278   12.8365
    1.6213   12.8557
    1.6148   12.8749
    1.6083   12.8941
    1.6018   12.9133
    1.5953   12.9325
    1.5888   12.9517
    1.5823   12.9709
    1.5758   12.9901
    1.5693   13.0092
    1.5628   13.0284
    1.5563   13.0476
    1.5498   13.0668
    1.5433   13.0860
    1.5368   13.1052
    1.5303   13.1244
    1.5237   13.1436
    1.5172   13.1628
    1.5107   13.1819
    1.5042   13.2011
    1.4976   13.2203
    1.4911   13.2395
    1.4846   13.2587
    1.4781   13.2779
    1.4715   13.2971
    1.4650   13.3163
    1.4585   13.3354
    1.4519   13.3546
    1.4454   13.3738
    1.4389   13.3930
    1.4323   13.4122
    1.4258   13.4314
    1.4193   13.4506
    1.4127   13.4698
    1.4062   13.4889
    1.3996   13.5081
    1.3931   13.5273
    1.3865   13.5465
    1.3800   13.5657
    1.3734   13.5849
    1.3669   13.6040
    1.3603   13.6232
    1.3538   13.6424
    1.3472   13.6616
    1.3407   13.6808
    1.3341   13.7000
    1.3276   13.7191
    1.3210   13.7383
    1.3145   13.7575
    1.3079   13.7767
    1.3013   13.7959
    1.2948   13.8150
    1.2882   13.8342
    1.2816   13.8534
    1.2751   13.8726
    1.2685   13.8918
    1.2619   13.9110
    1.2554   13.9301
    1.2488   13.9493
    1.2422   13.9685
    1.2357   13.9877
    1.2291   14.0069
    1.2225   14.0260
    1.2159   14.0452
    1.2094   14.0644
    1.2028   14.0836
    1.1962   14.1027
    1.1896   14.1219
    1.1830   14.1411

==> Hyperbola6.txt <==
14.6429    3.9307
   14.6227    3.9302
   14.6024    3.9298
   14.5821    3.9293
   14.5619    3.9289
   14.5416    3.9284
   14.5213    3.9280
   14.5011    3.9275
   14.4808    3.9271
   14.4605    3.9266
   14.4403    3.9262
   14.4200    3.9258
   14.3997    3.9253
   14.3795    3.9249
   14.3592    3.9244
   14.3389    3.9240
   14.3187    3.9236
   14.2984    3.9231
   14.2781    3.9227
   14.2579    3.9223
   14.2376    3.9219
   14.2173    3.9214
   14.1971    3.9210
   14.1768    3.9206
   14.1566    3.9202
   14.1363    3.9197
   14.1160    3.9193
   14.0958    3.9189
   14.0755    3.9185
   14.0552    3.9181
   14.0350    3.9177
   14.0147    3.9173
   13.9945    3.9168
   13.9742    3.9164
   13.9539    3.9160
   13.9337    3.9156
   13.9134    3.9152
   13.8932    3.9148
   13.8729    3.9144
   13.8526    3.9140
   13.8324    3.9136
   13.8121    3.9132
   13.7919    3.9128
   13.7716    3.9124
   13.7513    3.9121
   13.7311    3.9117
   13.7108    3.9113
   13.6906    3.9109
   13.6703    3.9105
   13.6501    3.9101
   13.6298    3.9098
   13.6095    3.9094
   13.5893    3.9090
   13.5690    3.9086
   13.5488    3.9083
   13.5285    3.9079
   13.5083    3.9075
   13.4880    3.9072
   13.4678    3.9068
   13.4475    3.9064
   13.4273    3.9061
   13.4070    3.9057
   13.3867    3.9054
   13.3665    3.9050
   13.3462    3.9047
   13.3260    3.9043
   13.3057    3.9040
   13.2855    3.9036
   13.2652    3.9033
   13.2450    3.9029
   13.2247    3.9026
   13.2045    3.9022
   13.1842    3.9019
   13.1640    3.9016
   13.1437    3.9012
   13.1235    3.9009
   13.1032    3.9006
   13.0830    3.9003
   13.0627    3.8999
   13.0425    3.8996
   13.0222    3.8993
   13.0020    3.8990
   12.9817    3.8987
   12.9615    3.8984
   12.9412    3.8980
   12.9210    3.8977
   12.9008    3.8974
   12.8805    3.8971
   12.8603    3.8968
   12.8400    3.8965
   12.8198    3.8962
   12.7995    3.8959
   12.7793    3.8957
   12.7590    3.8954
   12.7388    3.8951
   12.7186    3.8948
   12.6983    3.8945
   12.6781    3.8942
   12.6578    3.8940
   12.6376    3.8937
   12.6173    3.8934
   12.5971    3.8932
   12.5769    3.8929
   12.5566    3.8926
   12.5364    3.8924
   12.5161    3.8921
   12.4959    3.8919
   12.4757    3.8916
   12.4554    3.8914
   12.4352    3.8911
   12.4150    3.8909
   12.3947    3.8906
   12.3745    3.8904
   12.3542    3.8902
   12.3340    3.8899
   12.3138    3.8897
   12.2935    3.8895
   12.2733    3.8892
   12.2531    3.8890
   12.2328    3.8888
   12.2126    3.8886
   12.1924    3.8884
   12.1721    3.8882
   12.1519    3.8880
   12.1317    3.8878
   12.1114    3.8876
   12.0912    3.8874
   12.0710    3.8872
   12.0508    3.8870
   12.0305    3.8868
   12.0103    3.8866
   11.9901    3.8864
   11.9698    3.8863
   11.9496    3.8861
   11.9294    3.8859
   11.9092    3.8857
   11.8889    3.8856
   11.8687    3.8854
   11.8485    3.8853
   11.8283    3.8851
   11.8080    3.8850
   11.7878    3.8848
   11.7676    3.8847
   11.7474    3.8845
   11.7271    3.8844
   11.7069    3.8843
   11.6867    3.8841
   11.6665    3.8840
   11.6463    3.8839
   11.6260    3.8838
   11.6058    3.8837
   11.5856    3.8836
   11.5654    3.8835
   11.5452    3.8834
   11.5250    3.8833
   11.5047    3.8832
   11.4845    3.8831
   11.4643    3.8830
   11.4441    3.8829
   11.4239    3.8828
   11.4037    3.8828
   11.3835    3.8827
   11.3632    3.8826
   11.3430    3.8826
   11.3228    3.8825
   11.3026    3.8825
   11.2824    3.8824
   11.2622    3.8824
   11.2420    3.8823
   11.2218    3.8823
   11.2016    3.8823
   11.1814    3.8822
   11.1612    3.8822
   11.1410    3.8822
   11.1208    3.8822
   11.1005    3.8822
   11.0803    3.8822
   11.0601    3.8822
   11.0399    3.8822
   11.0197    3.8822
   10.9995    3.8822
   10.9793    3.8822
   10.9591    3.8823
   10.9389    3.8823
   10.9187    3.8823
   10.8985    3.8824
   10.8784    3.8824
   10.8582    3.8825
   10.8380    3.8825
   10.8178    3.8826
   10.7976    3.8827
   10.7774    3.8827
   10.7572    3.8828
   10.7370    3.8829
   10.7168    3.8830
   10.6966    3.8831
   10.6764    3.8832
   10.6562    3.8833
   10.6361    3.8834
   10.6159    3.8835
   10.5957    3.8837
   10.5755    3.8838
   10.5553    3.8839
   10.5351    3.8841
   10.5150    3.8842
   10.4948    3.8844
   10.4746    3.8845
   10.4544    3.8847
   10.4342    3.8849
   10.4141    3.8850
   10.3939    3.8852
   10.3737    3.8854
   10.3535    3.8856
   10.3334    3.8858
   10.3132    3.8860
   10.2930    3.8862
   10.2729    3.8865
   10.2527    3.8867
   10.2325    3.8869
   10.2123    3.8872
   10.1922    3.8874
   10.1720    3.8877
   10.1518    3.8879
   10.1317    3.8882
   10.1115    3.8885
   10.0914    3.8888
   10.0712    3.8891
   10.0510    3.8894
   10.0309    3.8897
   10.0107    3.8900
    9.9906    3.8903
    9.9704    3.8906
    9.9503    3.8910
    9.9301    3.8913
    9.9099    3.8917
    9.8898    3.8920
    9.8696    3.8924
    9.8495    3.8928
    9.8293    3.8932
    9.8092    3.8935
    9.7891    3.8939
    9.7689    3.8944
    9.7488    3.8948
    9.7286    3.8952
    9.7085    3.8956
    9.6883    3.8961
    9.6682    3.8965
    9.6481    3.8970
    9.6279    3.8974
    9.6078    3.8979
    9.5877    3.8984
    9.5675    3.8989
    9.5474    3.8994
    9.5273    3.8999
    9.5071    3.9004
    9.4870    3.9010
    9.4669    3.9015
    9.4468    3.9021
    9.4266    3.9026
    9.4065    3.9032
    9.3864    3.9038
    9.3663    3.9044
    9.3462    3.9049
    9.3261    3.9056
    9.3059    3.9062
    9.2858    3.9068
    9.2657    3.9074
    9.2456    3.9081
    9.2255    3.9087
    9.2054    3.9094
    9.1853    3.9101
    9.1652    3.9108
    9.1451    3.9115
    9.1250    3.9122
    9.1049    3.9129
    9.0848    3.9136
    9.0647    3.9144
    9.0446    3.9151
    9.0245    3.9159
    9.0044    3.9167
    8.9843    3.9175
    8.9642    3.9183
    8.9441    3.9191
    8.9241    3.9199
    8.9040    3.9207
    8.8839    3.9216
    8.8638    3.9225
    8.8437    3.9233
    8.8237    3.9242
    8.8036    3.9251
    8.7835    3.9260
    8.7634    3.9269
    8.7434    3.9279
    8.7233    3.9288
    8.7032    3.9298
    8.6832    3.9307
    8.6631    3.9317
    8.6430    3.9327
    8.6230    3.9337
    8.6029    3.9347
    8.5829    3.9358
    8.5628    3.9368
    8.5428    3.9379
    8.5227    3.9390
    8.5027    3.9401
    8.4826    3.9412
    8.4626    3.9423
    8.4425    3.9434
    8.4225    3.9446
    8.4025    3.9457
    8.3824    3.9469
    8.3624    3.9481
    8.3424    3.9493
    8.3223    3.9505
    8.3023    3.9517
    8.2823    3.9530
    8.2623    3.9542
    8.2422    3.9555
    8.2222    3.9568
    8.2022    3.9581
    8.1822    3.9595
    8.1622    3.9608
    8.1422    3.9621
    8.1222    3.9635
    8.1022    3.9649
    8.0822    3.9663
    8.0622    3.9677
    8.0422    3.9692
    8.0222    3.9706
    8.0022    3.9721
    7.9822    3.9735
    7.9622    3.9750
    7.9422    3.9766
    7.9222    3.9781
    7.9022    3.9796
    7.8823    3.9812
    7.8623    3.9828
    7.8423    3.9844
    7.8223    3.9860
    7.8024    3.9876
    7.7824    3.9893
    7.7624    3.9910
    7.7425    3.9926
    7.7225    3.9943
    7.7026    3.9961
    7.6826    3.9978
    7.6627    3.9996
    7.6427    4.0013
    7.6228    4.0031
    7.6028    4.0049
    7.5829    4.0068
    7.5629    4.0086
    7.5430    4.0105
    7.5231    4.0124
    7.5031    4.0143
    7.4832    4.0162
    7.4633    4.0181
    7.4434    4.0201
    7.4234    4.0220
    7.4035    4.0240
    7.3836    4.0261
    7.3637    4.0281
    7.3438    4.0301
    7.3239    4.0322
    7.3040    4.0343
    7.2841    4.0364
    7.2642    4.0385
    7.2443    4.0407
    7.2244    4.0429
    7.2045    4.0451
    7.1846    4.0473
    7.1647    4.0495
    7.1448    4.0517
    7.1250    4.0540
    7.1051    4.0563
    7.0852    4.0586
    7.0653    4.0609
    7.0455    4.0633
    7.0256    4.0656
    7.0057    4.0680
    6.9859    4.0704
    6.9660    4.0729
    6.9462    4.0753
    6.9263    4.0778
    6.9065    4.0803
    6.8866    4.0828
    6.8668    4.0853
    6.8469    4.0878
    6.8271    4.0904
    6.8073    4.0930
    6.7874    4.0956
    6.7676    4.0982
    6.7478    4.1009
    6.7280    4.1036
    6.7082    4.1063
    6.6883    4.1090
    6.6685    4.1117
    6.6487    4.1144
    6.6289    4.1172
    6.6091    4.1200
    6.5893    4.1228
    6.5695    4.1257
    6.5497    4.1285
    6.5299    4.1314
    6.5101    4.1343
    6.4903    4.1372
    6.4706    4.1402
    6.4508    4.1431
    6.4310    4.1461
    6.4112    4.1491
    6.3915    4.1521
    6.3717    4.1552
    6.3519    4.1582
    6.3322    4.1613
    6.3124    4.1644
    6.2926    4.1675
    6.2729    4.1707
    6.2531    4.1738
    6.2334    4.1770
    6.2136    4.1802
    6.1939    4.1834
    6.1742    4.1867
    6.1544    4.1899
    6.1347    4.1932
    6.1150    4.1965
    6.0952    4.1999
    6.0755    4.2032
    6.0558    4.2066
    6.0361    4.2099
    6.0163    4.2134
    5.9966    4.2168
    5.9769    4.2202
    5.9572    4.2237
    5.9375    4.2272
    5.9178    4.2307
    5.8981    4.2342
    5.8784    4.2377
    5.8587    4.2413
    5.8390    4.2449
    5.8193    4.2485
    5.7996    4.2521
    5.7800    4.2557
    5.7603    4.2594
    5.7406    4.2630
    5.7209    4.2667
    5.7013    4.2704
    5.6816    4.2742
    5.6619    4.2779
    5.6422    4.2817
    5.6226    4.2855
    5.6029    4.2893
    5.5833    4.2931
    5.5636    4.2969
    5.5440    4.3008
    5.5243    4.3047
    5.5047    4.3086
    5.4850    4.3125
    5.4654    4.3164
    5.4457    4.3204
    5.4261    4.3243
    5.4065    4.3283
    5.3868    4.3323
    5.3672    4.3363
    5.3476    4.3404
    5.3280    4.3444
    5.3083    4.3485
    5.2887    4.3526
    5.2691    4.3567
    5.2495    4.3608
    5.2299    4.3649
    5.2103    4.3691
    5.1907    4.3733
    5.1710    4.3774
    5.1514    4.3816
    5.1318    4.3859
    5.1122    4.3901
    5.0926    4.3943
    5.0731    4.3986
    5.0535    4.4029
    5.0339    4.4072
    5.0143    4.4115
    4.9947    4.4158
    4.9751    4.4202
    4.9555    4.4245
    4.9360    4.4289
    4.9164    4.4333
    4.8968    4.4377
    4.8772    4.4421
    4.8577    4.4465
    4.8381    4.4510
    4.8185    4.4554
    4.7990    4.4599
    4.7794    4.4644
    4.7598    4.4689
    4.7403    4.4734
    4.7207    4.4780
    4.7012    4.4825
    4.6816    4.4871
    4.6621    4.4916
    4.6425    4.4962
    4.6230    4.5008
    4.6034    4.5054
    4.5839    4.5101
    4.5644    4.5147
    4.5448    4.5194
    4.5253    4.5240
    4.5057    4.5287
    4.4862    4.5334
    4.4667    4.5381
    4.4472    4.5428
    4.4276    4.5476
    4.4081    4.5523
    4.3886    4.5571
    4.3691    4.5618
    4.3495    4.5666
    4.3300    4.5714
    4.3105    4.5762
    4.2910    4.5810
    4.2715    4.5858
    4.2520    4.5907
    4.2324    4.5955
    4.2129    4.6004
    4.1934    4.6053
    4.1739    4.6102
    4.1544    4.6151
    4.1349    4.6200
    4.1154    4.6249
    4.0959    4.6298
    4.0764    4.6347
    4.0569    4.6397
    4.0374    4.6447
    4.0179    4.6496
    3.9984    4.6546
    3.9790    4.6596
    3.9595    4.6646
    3.9400    4.6696
    3.9205    4.6746
    3.9010    4.6797
    3.8815    4.6847
    3.8620    4.6898
    3.8426    4.6948
    3.8231    4.6999
    3.8036    4.7050
    3.7841    4.7101
    3.7647    4.7152
    3.7452    4.7203
    3.7257    4.7254
    3.7062    4.7305
    3.6868    4.7357
    3.6673    4.7408
    3.6478    4.7460
    3.6284    4.7512
    3.6089    4.7563
    3.5894    4.7615
    3.5700    4.7667
    3.5505    4.7719
    3.5311    4.7771
    3.5116    4.7823
    3.4921    4.7876
    3.4727    4.7928
    3.4532    4.7980
    3.4338    4.8033
    3.4143    4.8085
    3.3949    4.8138
    3.3754    4.8191
    3.3560    4.8244
    3.3365    4.8297
    3.3171    4.8350
    3.2976    4.8403
    3.2782    4.8456
    3.2588    4.8509
    3.2393    4.8562
    3.2199    4.8616
    3.2004    4.8669
    3.1810    4.8723
    3.1616    4.8776
    3.1421    4.8830
    3.1227    4.8884
    3.1032    4.8937
    3.0838    4.8991
    3.0644    4.9045
    3.0449    4.9099
    3.0255    4.9153
    3.0061    4.9207
    2.9867    4.9262
    2.9672    4.9316
    2.9478    4.9370
    2.9284    4.9425
    2.9089    4.9479
    2.8895    4.9534
    2.8701    4.9588
    2.8507    4.9643
    2.8313    4.9698
    2.8118    4.9752
    2.7924    4.9807
    2.7730    4.9862
    2.7536    4.9917
    2.7342    4.9972
    2.7147    5.0027
    2.6953    5.0082
    2.6759    5.0138
    2.6565    5.0193
    2.6371    5.0248
    2.6177    5.0304
    2.5983    5.0359
    2.5789    5.0415
    2.5594    5.0470
    2.5400    5.0526
    2.5206    5.0581
    2.5012    5.0637
    2.4818    5.0693
    2.4624    5.0749
    2.4430    5.0805
    2.4236    5.0860
    2.4042    5.0916
    2.3848    5.0972
    2.3654    5.1029
    2.3460    5.1085
    2.3266    5.1141
    2.3072    5.1197
    2.2878    5.1253
    2.2684    5.1310
    2.2490    5.1366
    2.2296    5.1423
    2.2102    5.1479
    2.1908    5.1536
    2.1714    5.1592
    2.1520    5.1649
    2.1326    5.1705
    2.1132    5.1762
    2.0938    5.1819
    2.0744    5.1876
    2.0550    5.1933
    2.0357    5.1989
    2.0163    5.2046
    1.9969    5.2103
    1.9775    5.2160
    1.9581    5.2217
    1.9387    5.2275
    1.9193    5.2332
    1.8999    5.2389
    1.8805    5.2446
    1.8612    5.2503
    1.8418    5.2561
    1.8224    5.2618
    1.8030    5.2675
    1.7836    5.2733
    1.7642    5.2790
    1.7449    5.2848
    1.7255    5.2905
    1.7061    5.2963
    1.6867    5.3021
    1.6673    5.3078
    1.6480    5.3136
    1.6286    5.3194
    1.6092    5.3252
    1.5898    5.3309
    1.5705    5.3367
    1.5511    5.3425
    1.5317    5.3483
    1.5123    5.3541
    1.4929    5.3599
    1.4736    5.3657
    1.4542    5.3715
    1.4348    5.3773
    1.4155    5.3831
    1.3961    5.3890
    1.3767    5.3948
    1.3573    5.4006
    1.3380    5.4064
    1.3186    5.4123
    1.2992    5.4181
    1.2799    5.4239
    1.2605    5.4298
    1.2411    5.4356
    1.2218    5.4415
    1.2024    5.4473
    1.1830    5.4532
    1.1636    5.4590
    1.1443    5.4649
    1.1249    5.4707
    1.1055    5.4766
    1.0862    5.4825
    1.0668    5.4883
    1.0475    5.4942
    1.0281    5.5001
    1.0087    5.5060
    0.9894    5.5119
    0.9700    5.5177
    0.9506    5.5236
    0.9313    5.5295
    0.9119    5.5354
    0.8926    5.5413
    0.8732    5.5472
    0.8538    5.5531
    0.8345    5.5590
    0.8151    5.5649
    0.7958    5.5708
    0.7764    5.5767
    0.7570    5.5827
    0.7377    5.5886
    0.7183    5.5945
    0.6990    5.6004
    0.6796    5.6064
    0.6603    5.6123
    0.6409    5.6182
    0.6215    5.6241
    0.6022    5.6301
    0.5828    5.6360
    0.5635    5.6420
    0.5441    5.6479
    0.5248    5.6538
    0.5054    5.6598
    0.4861    5.6657
    0.4667    5.6717
    0.4474    5.6777
    0.4280    5.6836
    0.4086    5.6896
    0.3893    5.6955
    0.3699    5.7015
    0.3506    5.7075
    0.3312    5.7134
    0.3119    5.7194
    0.2925    5.7254
    0.2732    5.7314
    0.2538    5.7373
    0.2345    5.7433
    0.2151    5.7493
    0.1958    5.7553
    0.1764    5.7613
    0.1571    5.7673
    0.1377    5.7732
    0.1184    5.7792
    0.0991    5.7852
    0.0797    5.7912
    0.0604    5.7972
    0.0410    5.8032
    0.0217    5.8092
    0.0023    5.8152
   -0.0170    5.8212
   -0.0364    5.8273
   -0.0557    5.8333
   -0.0751    5.8393
   -0.0944    5.8453
   -0.1137    5.8513
   -0.1331    5.8573
   -0.1524    5.8633
   -0.1718    5.8694
   -0.1911    5.8754
   -0.2105    5.8814
   -0.2298    5.8874
   -0.2491    5.8935
   -0.2685    5.8995
   -0.2878    5.9055
   -0.3072    5.9116
   -0.3265    5.9176
   -0.3459    5.9236
   -0.3652    5.9297
   -0.3845    5.9357
   -0.4039    5.9418
   -0.4232    5.9478
   -0.4426    5.9539
   -0.4619    5.9599
   -0.4812    5.9660
   -0.5006    5.9720
   -0.5199    5.9781
   -0.5393    5.9841
   -0.5586    5.9902
   -0.5779    5.9962
   -0.5973    6.0023
   -0.6166    6.0084
   -0.6359    6.0144
   -0.6553    6.0205
   -0.6746    6.0265
   -0.6940    6.0326
   -0.7133    6.0387
   -0.7326    6.0448
   -0.7520    6.0508
   -0.7713    6.0569
   -0.7906    6.0630
   -0.8100    6.0691
   -0.8293    6.0751
   -0.8486    6.0812
   -0.8680    6.0873
   -0.8873    6.0934
   -0.9066    6.0995
   -0.9260    6.1055
   -0.9453    6.1116
   -0.9646    6.1177
   -0.9840    6.1238
   -1.0033    6.1299
   -1.0226    6.1360
   -1.0420    6.1421
   -1.0613    6.1482
   -1.0806    6.1543
   -1.1000    6.1604
   -1.1193    6.1665
   -1.1386    6.1726
   -1.1580    6.1787
   -1.1773    6.1848
   -1.1966    6.1909

==> RMSProp.txt <==
    0.4162    0.4162
    0.6227    0.6321
    0.7819    0.8051
    0.9134    0.9526
    1.0263    1.0828
    1.1256    1.2003
    1.2146    1.3078
    1.2952    1.4072
    1.3691    1.5000
    1.4372    1.5871
    1.5006    1.6693
    1.5597    1.7472
    1.6153    1.8213
    1.6677    1.8919
    1.7172    1.9595
    1.7643    2.0243
    1.8090    2.0864
    1.8518    2.1463
    1.8927    2.2039
    1.9320    2.2595
    1.9697    2.3132
    2.0061    2.3651
    2.0411    2.4153
    2.0750    2.4640
    2.1078    2.5112
    2.1395    2.5570
    2.1704    2.6014
    2.2003    2.6446
    2.2294    2.6866
    2.2577    2.7274
    2.2853    2.7672
    2.3122    2.8059
    2.3385    2.8436
    2.3642    2.8803
    2.3893    2.9161
    2.4138    2.9510
    2.4379    2.9851
    2.4614    3.0184
    2.4845    3.0508
    2.5071    3.0825
    2.5292    3.1135
    2.5510    3.1438
    2.5724    3.1734
    2.5933    3.2023
    2.6139    3.2306
    2.6342    3.2583
    2.6541    3.2854
    2.6737    3.3119
    2.6929    3.3379
    2.7118    3.3633
    2.7304    3.3882
    2.7488    3.4126
    2.7668    3.4365
    2.7845    3.4599
    2.8020    3.4829
    2.8192    3.5054
    2.8361    3.5275
    2.8528    3.5491
    2.8692    3.5703
    2.8854    3.5911
    2.9013    3.6116
    2.9170    3.6316
    2.9324    3.6513
    2.9476    3.6706
    2.9626    3.6896
    2.9773    3.7082
    2.9919    3.7265
    3.0062    3.7444
    3.0202    3.7621
    3.0341    3.7794
    3.0478    3.7964
    3.0612    3.8131
    3.0745    3.8296
    3.0875    3.8457
    3.1004    3.8616
    3.1130    3.8772
    3.1254    3.8925
    3.1377    3.9076
    3.1498    3.9224
    3.1616    3.9370
    3.1733    3.9514
    3.1848    3.9655
    3.1961    3.9793
    3.2073    3.9930
    3.2182    4.0064
    3.2290    4.0196
    3.2396    4.0326
    3.2500    4.0454
    3.2603    4.0580
    3.2704    4.0703
    3.2803    4.0825
    3.2901    4.0945
    3.2997    4.1063
    3.3091    4.1179
    3.3184    4.1294
    3.3276    4.1406
    3.3365    4.1517
    3.3454    4.1626
    3.3540    4.1733
    3.3626    4.1839
    3.3709    4.1943
    3.3792    4.2046
    3.3873    4.2147
    3.3952    4.2246
    3.4030    4.2344
    3.4107    4.2440
    3.4182    4.2535
    3.4256    4.2629
    3.4329    4.2721
    3.4400    4.2811
    3.4471    4.2901
    3.4540    4.2988
    3.4607    4.3075
    3.4674    4.3160
    3.4739    4.3245
    3.4803    4.3327
    3.4866    4.3409
    3.4928    4.3489
    3.4988    4.3568
    3.5048    4.3646
    3.5106    4.3723
    3.5163    4.3799
    3.5220    4.3874
    3.5275    4.3947
    3.5329    4.4019
    3.5382    4.4091
    3.5434    4.4161
    3.5485    4.4230
    3.5536    4.4298
    3.5585    4.4366
    3.5633    4.4432
    3.5681    4.4497
    3.5727    4.4561
    3.5773    4.4625
    3.5818    4.4687
    3.5862    4.4749
    3.5905    4.4809
    3.5947    4.4869
    3.5988    4.4928
    3.6029    4.4986
    3.6069    4.5043
    3.6108    4.5099
    3.6146    4.5155
    3.6184    4.5210
    3.6221    4.5264
    3.6257    4.5317
    3.6292    4.5369
    3.6327    4.5421
    3.6361    4.5471
    3.6394    4.5522
    3.6427    4.5571
    3.6459    4.5620
    3.6491    4.5668
    3.6521    4.5715
    3.6552    4.5761
    3.6581    4.5807
    3.6610    4.5852
    3.6639    4.5897
    3.6667    4.5941
    3.6694    4.5984
    3.6721    4.6027
    3.6747    4.6069
    3.6773    4.6110
    3.6798    4.6151
    3.6823    4.6192
    3.6847    4.6231
    3.6871    4.6270
    3.6895    4.6309
    3.6917    4.6347
    3.6940    4.6384
    3.6962    4.6421
    3.6983    4.6458
    3.7005    4.6493
    3.7025    4.6529
    3.7046    4.6563
    3.7065    4.6598
    3.7085    4.6632
    3.7104    4.6665
    3.7123    4.6698
    3.7141    4.6730
    3.7159    4.6762
    3.7177    4.6793
    3.7194    4.6824
    3.7211    4.6855
    3.7228    4.6885
    3.7244    4.6915
    3.7260    4.6944
    3.7276    4.6973
    3.7291    4.7001
    3.7306    4.7029
    3.7321    4.7057
    3.7335    4.7084
    3.7349    4.7110
    3.7363    4.7137
    3.7377    4.7163
    3.7390    4.7188
    3.7403    4.7214
    3.7416    4.7239
    3.7429    4.7263
    3.7441    4.7287
    3.7453    4.7311
    3.7465    4.7335
    3.7477    4.7358
    3.7488    4.7381
    3.7499    4.7403
    3.7510    4.7425
    3.7521    4.7447
    3.7532    4.7469
    3.7542    4.7490
    3.7552    4.7511
    3.7562    4.7531
    3.7572    4.7552
    3.7581    4.7572
    3.7591    4.7591
    3.7600    4.7611
    3.7609    4.7630
    3.7618    4.7649
    3.7627    4.7667
    3.7635    4.7686
    3.7643    4.7704
    3.7652    4.7721
    3.7660    4.7739
    3.7668    4.7756
    3.7675    4.7773
    3.7683    4.7790
    3.7690    4.7807
    3.7698    4.7823
    3.7705    4.7839
    3.7712    4.7855
    3.7719    4.7870
    3.7726    4.7886
    3.7732    4.7901
    3.7739    4.7916
    3.7745    4.7930
    3.7751    4.7945
    3.7758    4.7959
    3.7764    4.7973
    3.7769    4.7987
    3.7775    4.8001
    3.7781    4.8014
    3.7787    4.8027
    3.7792    4.8040
    3.7798    4.8053
    3.7803    4.8066
    3.7808    4.8079
    3.7813    4.8091
    3.7818    4.8103
    3.7823    4.8115
    3.7828    4.8127
    3.7833    4.8138
    3.7837    4.8150
    3.7842    4.8161
    3.7846    4.8172
    3.7851    4.8183
    3.7855    4.8194
    3.7859    4.8205
    3.7864    4.8215
    3.7868    4.8225
    3.7872    4.8235
    3.7876    4.8245
    3.7879    4.8255
    3.7883    4.8265
    3.7887    4.8275
    3.7891    4.8284
    3.7894    4.8293
    3.7898    4.8303
    3.7901    4.8312
    3.7905    4.8320
    3.7908    4.8329
    3.7911    4.8338
    3.7915    4.8346
    3.7918    4.8355
    3.7921    4.8363
    3.7924    4.8371
    3.7927    4.8379
    3.7930    4.8387
    3.7933    4.8395
    3.7936    4.8402
    3.7939    4.8410
    3.7941    4.8417
    3.7944    4.8425
    3.7947    4.8432
    3.7949    4.8439
    3.7952    4.8446
    3.7954    4.8453
    3.7957    4.8460
    3.7959    4.8466
    3.7962    4.8473
    3.7964    4.8480
    3.7966    4.8486
    3.7969    4.8492
    3.7971    4.8499
    3.7973    4.8505
    3.7975    4.8511
    3.7977    4.8517
    3.7979    4.8522
    3.7982    4.8528
    3.7984    4.8534
    3.7985    4.8539
    3.7987    4.8545
    3.7989    4.8550
    3.7991    4.8556
    3.7993    4.8561
    3.7995    4.8566
    3.7997    4.8571
    3.7998    4.8576
    3.8000    4.8581
    3.8002    4.8586
    3.8004    4.8591
    3.8005    4.8596
    3.8007    4.8600
    3.8008    4.8605
    3.8010    4.8610
    3.8011    4.8614
    3.8013    4.8618
    3.8014    4.8623
    3.8016    4.8627
    3.8017    4.8631
    3.8019    4.8635
    3.8020    4.8639
    3.8022    4.8643
    3.8023    4.8647
    3.8024    4.8651
    3.8025    4.8655
    3.8027    4.8659
    3.8028    4.8663
    3.8029    4.8666
    3.8030    4.8670
    3.8032    4.8673
    3.8033    4.8677
    3.8034    4.8680
    3.8035    4.8684
    3.8036    4.8687
    3.8037    4.8690
    3.8038    4.8694
    3.8039    4.8697
    3.8040    4.8700
    3.8042    4.8703
    3.8043    4.8706
    3.8044    4.8709
    3.8044    4.8712
    3.8045    4.8715
    3.8046    4.8718
    3.8047    4.8721
    3.8048    4.8723
    3.8049    4.8726
    3.8050    4.8729
    3.8051    4.8731
    3.8052    4.8734
    3.8053    4.8737

==> RMSPropAF.txt <==
0.11	0.11    
1.1556    2.1609
    1.5692    3.2367
    1.9070    3.7807
    2.2170    4.0677
    2.4972    4.2436
    2.7409    4.3705
    2.9466    4.4711
    3.1168    4.5537
    3.2560    4.6217
    3.3312    4.6755
    3.3868    4.7156
    3.4317    4.7456
    3.4696    4.7687
    3.5023    4.7869
    3.5310    4.8015
    3.5564    4.8135
    3.5792    4.8234
    3.5997    4.8317
    3.6182    4.8387
    3.6350    4.8446
    3.6502    4.8497
    3.6641    4.8541
    3.6768    4.8579
    3.6883    4.8612
    3.6989    4.8642
    3.7086    4.8667
    3.7174    4.8690
    3.7255    4.8711
    3.7329    4.8729
    3.7397    4.8745
    3.7459    4.8760
    3.7516    4.8773
    3.7568    4.8785
    3.7616    4.8795
    3.7659    4.8805
    3.7699    4.8814
    3.7736    4.8822
    3.7769    4.8829
    3.7799    4.8835
    3.7827    4.8841
    3.7853    4.8846
    3.7876    4.8851
    3.7897    4.8856
    3.7916    4.8860
    3.7934    4.8863
    3.7950    4.8866
    3.7964    4.8869
    3.7977    4.8872
    3.7990    4.8875
    3.8000    4.8877
    3.8010    4.8879
    3.8019    4.8881
    3.8028    4.8882
    3.8035    4.8884
    3.8042    4.8885
    3.8048    4.8886
    3.8053    4.8887
    3.8058    4.8888
    3.8063    4.8889
    3.8067    4.8890
    3.8071    4.8891
    3.8074    4.8891
    3.8077    4.8892
    3.8080    4.8893
    3.8082    4.8893
    3.8084    4.8893
    3.8086    4.8894
    3.8088    4.8894
    3.8090    4.8895
    3.8091    4.8895
    3.8092    4.8895
    3.8094    4.8895
    3.8095    4.8896
    3.8096    4.8896
    3.8096    4.8896
    3.8097    4.8896
    3.8098    4.8896
    3.8098    4.8896
    3.8099    4.8896
    3.8099    4.8896
    3.8100    4.8897
    3.8100    4.8897
    3.8101    4.8897
    3.8101    4.8897
    3.8101    4.8897
    3.8101    4.8897
    3.8102    4.8897
    3.8102    4.8897
    3.8102    4.8897
    3.8102    4.8897
    3.8102    4.8897
    3.8102    4.8897
    3.8102    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897

==> SGD.txt <==
0.1056    0.1109
    0.1111    0.1220
    0.1165    0.1331
    0.1218    0.1444
    0.1271    0.1558
    0.1323    0.1673
    0.1374    0.1788
    0.1425    0.1905
    0.1476    0.2023
    0.1526    0.2141
    0.1575    0.2260
    0.1624    0.2380
    0.1673    0.2500
    0.1722    0.2621
    0.1770    0.2743
    0.1818    0.2865
    0.1865    0.2988
    0.1913    0.3112
    0.1960    0.3236
    0.2007    0.3361
    0.2053    0.3487
    0.2100    0.3613
    0.2146    0.3740
    0.2193    0.3867
    0.2239    0.3995
    0.2285    0.4123
    0.2330    0.4252
    0.2376    0.4382
    0.2422    0.4512
    0.2467    0.4642
    0.2513    0.4774
    0.2558    0.4905
    0.2604    0.5038
    0.2649    0.5170
    0.2694    0.5304
    0.2740    0.5437
    0.2785    0.5572
    0.2830    0.5707
    0.2875    0.5842
    0.2920    0.5978
    0.2965    0.6115
    0.3011    0.6252
    0.3056    0.6389
    0.3101    0.6528
    0.3146    0.6666
    0.3192    0.6805
    0.3237    0.6945
    0.3282    0.7085
    0.3327    0.7226
    0.3373    0.7368
    0.3418    0.7509
    0.3464    0.7652
    0.3509    0.7795
    0.3555    0.7938
    0.3601    0.8082
    0.3647    0.8227
    0.3693    0.8372
    0.3739    0.8518
    0.3785    0.8664
    0.3831    0.8811
    0.3877    0.8958
    0.3924    0.9106
    0.3970    0.9255
    0.4017    0.9404
    0.4063    0.9553
    0.4110    0.9703
    0.4157    0.9854
    0.4204    1.0005
    0.4252    1.0157
    0.4299    1.0309
    0.4347    1.0462
    0.4395    1.0616
    0.4442    1.0770
    0.4490    1.0924
    0.4539    1.1080
    0.4587    1.1235
    0.4636    1.1392
    0.4684    1.1549
    0.4733    1.1706
    0.4783    1.1864
    0.4832    1.2023
    0.4881    1.2182
    0.4931    1.2342
    0.4981    1.2502
    0.5031    1.2663
    0.5082    1.2825
    0.5132    1.2987
    0.5183    1.3150
    0.5234    1.3313
    0.5285    1.3477
    0.5337    1.3641
    0.5389    1.3806
    0.5441    1.3972
    0.5493    1.4138
    0.5546    1.4305
    0.5599    1.4472
    0.5652    1.4640
    0.5705    1.4808
    0.5759    1.4977
    0.5813    1.5147
    0.5867    1.5317
    0.5922    1.5488
    0.5976    1.5659
    0.6032    1.5831
    0.6087    1.6004
    0.6143    1.6177
    0.6199    1.6350
    0.6256    1.6524
    0.6312    1.6699
    0.6369    1.6874
    0.6427    1.7050
    0.6485    1.7226
    0.6543    1.7403
    0.6602    1.7580
    0.6660    1.7758
    0.6720    1.7936
    0.6779    1.8115
    0.6840    1.8294
    0.6900    1.8474
    0.6961    1.8654
    0.7022    1.8835
    0.7084    1.9016
    0.7146    1.9198
    0.7208    1.9380
    0.7271    1.9562
    0.7335    1.9745
    0.7398    1.9928
    0.7463    2.0112
    0.7527    2.0296
    0.7592    2.0480
    0.7658    2.0665
    0.7724    2.0850
    0.7790    2.1036
    0.7857    2.1221
    0.7925    2.1407
    0.7992    2.1594
    0.8061    2.1780
    0.8130    2.1967
    0.8199    2.2154
    0.8269    2.2341
    0.8339    2.2529
    0.8410    2.2716
    0.8481    2.2904
    0.8553    2.3092
    0.8625    2.3279
    0.8698    2.3467
    0.8772    2.3655
    0.8845    2.3843
    0.8920    2.4031
    0.8995    2.4219
    0.9070    2.4407
    0.9146    2.4595
    0.9223    2.4783
    0.9300    2.4970
    0.9377    2.5158
    0.9455    2.5345
    0.9534    2.5532
    0.9613    2.5718
    0.9693    2.5905
    0.9773    2.6091
    0.9854    2.6277
    0.9935    2.6462
    1.0017    2.6647
    1.0099    2.6831
    1.0182    2.7015
    1.0265    2.7199
    1.0349    2.7382
    1.0434    2.7564
    1.0519    2.7746
    1.0604    2.7927
    1.0690    2.8107
    1.0777    2.8287
    1.0864    2.8466
    1.0952    2.8644
    1.1040    2.8822
    1.1128    2.8998
    1.1217    2.9174
    1.1307    2.9349
    1.1397    2.9523
    1.1487    2.9696
    1.1578    2.9868
    1.1670    3.0039
    1.1762    3.0209
    1.1854    3.0378
    1.1947    3.0546
    1.2040    3.0712
    1.2134    3.0878
    1.2228    3.1042
    1.2323    3.1206
    1.2418    3.1368
    1.2513    3.1528
    1.2609    3.1688
    1.2706    3.1846
    1.2802    3.2003
    1.2899    3.2159
    1.2997    3.2314
    1.3095    3.2467
    1.3193    3.2619
    1.3292    3.2769
    1.3391    3.2918
    1.3491    3.3066
    1.3590    3.3213
    1.3691    3.3358
    1.3791    3.3502
    1.3892    3.3644
    1.3993    3.3785
    1.4095    3.3924
    1.4197    3.4063
    1.4299    3.4199
    1.4402    3.4335
    1.4504    3.4469
    1.4608    3.4601
    1.4711    3.4733
    1.4815    3.4863
    1.4919    3.4991
    1.5024    3.5118
    1.5129    3.5244
    1.5234    3.5368
    1.5339    3.5491
    1.5445    3.5613
    1.5551    3.5734
    1.5657    3.5853
    1.5764    3.5971
    1.5870    3.6087
    1.5978    3.6202
    1.6085    3.6316
    1.6193    3.6429
    1.6301    3.6540
    1.6409    3.6651
    1.6517    3.6759
    1.6626    3.6867
    1.6735    3.6974
    1.6845    3.7079
    1.6954    3.7184
    1.7064    3.7287
    1.7174    3.7389
    1.7285    3.7489
    1.7395    3.7589
    1.7506    3.7688
    1.7617    3.7786
    1.7729    3.7882
    1.7841    3.7978
    1.7952    3.8072
    1.8065    3.8166
    1.8177    3.8258
    1.8290    3.8350
    1.8403    3.8440
    1.8516    3.8530
    1.8629    3.8619
    1.8743    3.8707
    1.8857    3.8794
    1.8971    3.8880
    1.9085    3.8965
    1.9200    3.9050
    1.9315    3.9133
    1.9430    3.9216
    1.9545    3.9298
    1.9660    3.9379
    1.9776    3.9460
    1.9892    3.9540
    2.0008    3.9619
    2.0124    3.9697
    2.0241    3.9775
    2.0357    3.9852
    2.0474    3.9928
    2.0591    4.0003
    2.0708    4.0078
    2.0826    4.0153
    2.0943    4.0227
    2.1061    4.0300
    2.1179    4.0372
    2.1297    4.0444
    2.1415    4.0516
    2.1533    4.0587
    2.1652    4.0657
    2.1770    4.0727
    2.1889    4.0796
    2.2008    4.0865
    2.2127    4.0934
    2.2246    4.1002
    2.2365    4.1069
    2.2484    4.1136
    2.2603    4.1203
    2.2722    4.1269
    2.2842    4.1335
    2.2961    4.1400
    2.3080    4.1465
    2.3200    4.1529
    2.3319    4.1593
    2.3438    4.1657
    2.3558    4.1720
    2.3677    4.1783
    2.3796    4.1846
    2.3916    4.1908
    2.4035    4.1970
    2.4154    4.2032
    2.4273    4.2093
    2.4392    4.2154
    2.4511    4.2214
    2.4629    4.2275
    2.4748    4.2335
    2.4866    4.2394
    2.4984    4.2454
    2.5102    4.2513
    2.5220    4.2571
    2.5338    4.2630
    2.5455    4.2688
    2.5572    4.2746
    2.5689    4.2803
    2.5806    4.2860
    2.5922    4.2917
    2.6038    4.2974
    2.6154    4.3030
    2.6269    4.3087
    2.6384    4.3142
    2.6499    4.3198
    2.6613    4.3253
    2.6727    4.3308
    2.6841    4.3363
    2.6954    4.3417
    2.7066    4.3471
    2.7179    4.3525
    2.7290    4.3579
    2.7401    4.3632
    2.7512    4.3685
    2.7622    4.3738
    2.7732    4.3790
    2.7841    4.3842
    2.7950    4.3894
    2.8058    4.3945
    2.8165    4.3997
    2.8272    4.4048
    2.8378    4.4098
    2.8484    4.4148
    2.8589    4.4198
    2.8693    4.4248
    2.8796    4.4297
    2.8899    4.4346
    2.9002    4.4395
    2.9103    4.4443
    2.9204    4.4491
    2.9304    4.4539
    2.9404    4.4587
    2.9502    4.4634
    2.9600    4.4680
    2.9697    4.4727
    2.9794    4.4773
    2.9889    4.4818
    2.9984    4.4864
    3.0078    4.4909


==> SGDM.txt <==
    0.1056    0.1109
    0.1161    0.1318
    0.1309    0.1618
    0.1495    0.2004
    0.1712    0.2469
    0.1957    0.3008
    0.2225    0.3616
    0.2514    0.4290
    0.2822    0.5026
    0.3146    0.5821
    0.3485    0.6672
    0.3837    0.7577
    0.4202    0.8535
    0.4579    0.9544
    0.4968    1.0604
    0.5368    1.1713
    0.5780    1.2871
    0.6204    1.4078
    0.6640    1.5334
    0.7090    1.6640
    0.7554    1.7994
    0.8034    1.9396
    0.8532    2.0846
    0.9048    2.2343
    0.9585    2.3884
    1.0146    2.5465
    1.0731    2.7080
    1.1342    2.8723
    1.1982    3.0382
    1.2651    3.2044
    1.3350    3.3693
    1.4078    3.5313
    1.4835    3.6885
    1.5618    3.8391
    1.6425    3.9816
    1.7254    4.1148
    1.8104    4.2378
    1.8971    4.3499
    1.9856    4.4510
    2.0756    4.5412
    2.1671    4.6208
    2.2598    4.6902
    2.3537    4.7501
    2.4485    4.8011
    2.5441    4.8439
    2.6402    4.8792
    2.7364    4.9078
    2.8325    4.9303
    2.9280    4.9474
    3.0224    4.9598
    3.1154    4.9679
    3.2065    4.9724
    3.2950    4.9738
    3.3805    4.9726
    3.4626    4.9693
    3.5406    4.9644
    3.6141    4.9582
    3.6828    4.9511
    3.7463    4.9436
    3.8044    4.9358
    3.8568    4.9280
    3.9035    4.9206
    3.9444    4.9135
    3.9797    4.9071
    4.0093    4.9014
    4.0335    4.8964
    4.0526    4.8923
    4.0668    4.8890
    4.0763    4.8865
    4.0816    4.8849
    4.0831    4.8840
    4.0809    4.8838
    4.0757    4.8842
    4.0676    4.8852
    4.0571    4.8867
    4.0447    4.8885
    4.0305    4.8907
    4.0150    4.8930
    3.9986    4.8955
    3.9814    4.8980
    3.9638    4.9005
    3.9461    4.9028
    3.9285    4.9050
    3.9112    4.9070
    3.8945    4.9087
    3.8783    4.9101
    3.8630    4.9112
    3.8487    4.9119
    3.8353    4.9123
    3.8230    4.9124
    3.8118    4.9121
    3.8018    4.9115
    3.7929    4.9105
    3.7852    4.9093
    3.7786    4.9079
    3.7731    4.9062
    3.7687    4.9043
    3.7652    4.9023
    3.7628    4.9002
    3.7611    4.8980
    3.7603    4.8957
    3.7602    4.8935
    3.7608    4.8913
    3.7620    4.8892
    3.7636    4.8872
    3.7657    4.8854
    3.7681    4.8836
    3.7708    4.8821
    3.7737    4.8807
    3.7768    4.8795
    3.7800    4.8786
    3.7832    4.8778
    3.7864    4.8773
    3.7896    4.8770
    3.7927    4.8768
    3.7957    4.8769
    3.7985    4.8771
    3.8012    4.8775
    3.8037    4.8780
    3.8060    4.8787
    3.8081    4.8794
    3.8100    4.8803
    3.8117    4.8812
    3.8132    4.8822
    3.8145    4.8832
    3.8156    4.8842
    3.8165    4.8853
    3.8172    4.8863
    3.8177    4.8873
    3.8181    4.8882
    3.8184    4.8891
    3.8185    4.8900
    3.8185    4.8907
    3.8184    4.8914
    3.8182    4.8920
    3.8180    4.8926
    3.8176    4.8930
    3.8173    4.8934
    3.8168    4.8937
    3.8164    4.8939
    3.8159    4.8940
    3.8154    4.8941
    3.8149    4.8941
    3.8144    4.8940
    3.8140    4.8939
    3.8135    4.8937
    3.8130    4.8935
    3.8126    4.8933
    3.8122    4.8930
    3.8118    4.8927
    3.8114    4.8924
    3.8111    4.8921
    3.8108    4.8917
    3.8105    4.8914
    3.8103    4.8911
    3.8101    4.8908
    3.8099    4.8905
    3.8097    4.8902
    3.8096    4.8899
    3.8094    4.8897
    3.8094    4.8895
    3.8093    4.8893
    3.8092    4.8891
    3.8092    4.8890
    3.8092    4.8888
    3.8092    4.8887
    3.8092    4.8887
    3.8092    4.8886
    3.8092    4.8886
    3.8093    4.8886
    3.8093    4.8886
    3.8094    4.8886
    3.8094    4.8886
    3.8095    4.8887
    3.8095    4.8887
    3.8096    4.8888
    3.8097    4.8889
    3.8097    4.8890
    3.8098    4.8890
    3.8099    4.8891
    3.8099    4.8892
    3.8100    4.8893
    3.8100    4.8894
    3.8101    4.8895
    3.8101    4.8895
    3.8102    4.8896
    3.8102    4.8897
    3.8103    4.8897
    3.8103    4.8898
    3.8103    4.8898
    3.8104    4.8899
    3.8104    4.8899
    3.8104    4.8899
    3.8104    4.8899
    3.8105    4.8900
    3.8105    4.8900
    3.8105    4.8900
    3.8105    4.8900
    3.8105    4.8900
    3.8105    4.8900
    3.8105    4.8900
    3.8105    4.8900
    3.8105    4.8899
    3.8105    4.8899
    3.8105    4.8899
    3.8105    4.8899
    3.8105    4.8899
    3.8105    4.8898
    3.8105    4.8898
    3.8105    4.8898
    3.8104    4.8898
    3.8104    4.8898
    3.8104    4.8898
    3.8104    4.8897
    3.8104    4.8897
    3.8104    4.8897
    3.8104    4.8897
    3.8104    4.8897
    3.8104    4.8897
    3.8104    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897
    3.8103    4.8897

==> VTC_2018_Wksp_2_-_Fall_contourtmp0.dat <==
-1.0e1 -1.0e1 4.251e0 4.251e0
-9.16667e0 -1.0e1 6.74599e-1 6.74599e-1
-8.333339e0 -1.0e1 -2.5546e0 -2.5546e0
-7.500008e0 -1.0e1 -5.436601e0 -5.436601e0
-6.666676e0 -1.0e1 -7.9712e0 -7.9712e0
-5.833345e0 -1.0e1 -1.01587e1 -1.01587e1
-5.000015e0 -1.0e1 -1.1999e1 -1.1999e1
-4.166684e0 -1.0e1 -1.34921e1 -1.34921e1
-3.333353e0 -1.0e1 -1.4637871e1 -1.4637871e1
-2.500021e0 -1.0e1 -1.543648e1 -1.543648e1
-1.66669e0 -1.0e1 -1.5887883e1 -1.5887883e1
-8.3336e-1 -1.0e1 -1.599206e1 -1.599206e1
-2.9e-5 -1.0e1 -1.5749016e1 -1.5749016e1
8.33302e-1 -1.0e1 -1.5158762e1 -1.5158762e1
1.666634e0 -1.0e1 -1.422127e1 -1.422127e1
2.499965e0 -1.0e1 -1.2936601e1 -1.2936601e1
3.333296e0 -1.0e1 -1.1304802e1 -1.1304802e1
4.166628e0 -1.0e1 -9.325601e0 -9.325601e0
4.999957e0 -1.0e1 -6.999202e0 -6.999202e0
5.833289e0 -1.0e1 -4.325601e0 -4.325601e0
6.66662e0 -1.0e1 -1.3048e0 -1.3048e0
7.499951e0 -1.0e1 2.0633e0 2.0633e0
8.333282e0 -1.0e1 5.778499e0 5.778499e0
9.166612e0 -1.0e1 9.84e0 9.84e0
9.999944e0 -1.0e1 1.425e1 1.425e1

-1.0e1 -9.16667e0 6.397e0 6.397e0
-9.16667e0 -9.16667e0 2.8206e0 2.8206e0
-8.333339e0 -9.16667e0 -4.086e-1 -4.086e-1
-7.500008e0 -9.16667e0 -3.2906e0 -3.2906e0
-6.666676e0 -9.16667e0 -5.8252e0 -5.8252e0
-5.833345e0 -9.16667e0 -8.0127e0 -8.0127e0
-5.000015e0 -9.16667e0 -9.853e0 -9.853e0
-4.166684e0 -9.16667e0 -1.13461e1 -1.13461e1
-3.333353e0 -9.16667e0 -1.249187e1 -1.249187e1
-2.500021e0 -9.16667e0 -1.329048e1 -1.329048e1
-1.66669e0 -9.16667e0 -1.3741882e1 -1.3741882e1
-8.3336e-1 -9.16667e0 -1.3846059e1 -1.3846059e1
-2.9e-5 -9.16667e0 -1.3603015e1 -1.3603015e1
8.33302e-1 -9.16667e0 -1.3012761e1 -1.3012761e1
1.666634e0 -9.16667e0 -1.207527e1 -1.207527e1
2.499965e0 -9.16667e0 -1.07906e1 -1.07906e1
3.333296e0 -9.16667e0 -9.158801e0 -9.158801e0
4.166628e0 -9.16667e0 -7.1796e0 -7.1796e0
4.999957e0 -9.16667e0 -4.853201e0 -4.853201e0
5.833289e0 -9.16667e0 -2.1796e0 -2.1796e0
6.66662e0 -9.16667e0 8.412e-1 8.412e-1
7.499951e0 -9.16667e0 4.2093e0 4.2093e0
8.333282e0 -9.16667e0 7.9245e0 7.9245e0
9.166612e0 -9.16667e0 1.1986e1 1.1986e1
9.999944e0 -9.16667e0 1.6396e1 1.6396e1

-1.0e1 -8.333339e0 8.386e0 8.386e0
-9.16667e0 -8.333339e0 4.8096e0 4.8096e0
-8.333339e0 -8.333339e0 1.5804e0 1.5804e0
-7.500008e0 -8.333339e0 -1.3016e0 -1.3016e0
-6.666676e0 -8.333339e0 -3.8362e0 -3.8362e0
-5.833345e0 -8.333339e0 -6.0237e0 -6.0237e0
-5.000015e0 -8.333339e0 -7.864e0 -7.864e0
-4.166684e0 -8.333339e0 -9.3571e0 -9.3571e0
-3.333353e0 -8.333339e0 -1.050287e1 -1.050287e1
-2.500021e0 -8.333339e0 -1.130148e1 -1.130148e1
-1.66669e0 -8.333339e0 -1.1752882e1 -1.1752882e1
-8.3336e-1 -8.333339e0 -1.1857059e1 -1.1857059e1
-2.9e-5 -8.333339e0 -1.1614015e1 -1.1614015e1
8.33302e-1 -8.333339e0 -1.1023761e1 -1.1023761e1
1.666634e0 -8.333339e0 -1.008627e1 -1.008627e1
2.499965e0 -8.333339e0 -8.8016e0 -8.8016e0
3.333296e0 -8.333339e0 -7.169801e0 -7.169801e0
4.166628e0 -8.333339e0 -5.1906e0 -5.1906e0
4.999957e0 -8.333339e0 -2.864201e0 -2.864201e0
5.833289e0 -8.333339e0 -1.906e-1 -1.906e-1
6.66662e0 -8.333339e0 2.8302e0 2.8302e0
7.499951e0 -8.333339e0 6.1983e0 6.1983e0
8.333282e0 -8.333339e0 9.9135e0 9.9135e0
9.166612e0 -8.333339e0 1.3975e1 1.3975e1
9.999944e0 -8.333339e0 1.8385e1 1.8385e1

-1.0e1 -7.500008e0 1.02222e1 1.02222e1
-9.16667e0 -7.500008e0 6.6458e0 6.6458e0
-8.333339e0 -7.500008e0 3.4166e0 3.4166e0
-7.500008e0 -7.500008e0 5.346e-1 5.346e-1
-6.666676e0 -7.500008e0 -2.0e0 -2.0e0
-5.833345e0 -7.500008e0 -4.1875e0 -4.1875e0
-5.000015e0 -7.500008e0 -6.0278e0 -6.0278e0
-4.166684e0 -7.500008e0 -7.5209e0 -7.5209e0
-3.333353e0 -7.500008e0 -8.66667e0 -8.66667e0
-2.500021e0 -7.500008e0 -9.46528e0 -9.46528e0
-1.66669e0 -7.500008e0 -9.916682e0 -9.916682e0
-8.3336e-1 -7.500008e0 -1.0020859e1 -1.0020859e1
-2.9e-5 -7.500008e0 -9.777815e0 -9.777815e0
8.33302e-1 -7.500008e0 -9.187561e0 -9.187561e0
1.666634e0 -7.500008e0 -8.25007e0 -8.25007e0
2.499965e0 -7.500008e0 -6.9654e0 -6.9654e0
3.333296e0 -7.500008e0 -5.333601e0 -5.333601e0
4.166628e0 -7.500008e0 -3.3544e0 -3.3544e0
4.999957e0 -7.500008e0 -1.028001e0 -1.028001e0
5.833289e0 -7.500008e0 1.6456e0 1.6456e0
6.66662e0 -7.500008e0 4.6664e0 4.6664e0
7.499951e0 -7.500008e0 8.0345e0 8.0345e0
8.333282e0 -7.500008e0 1.17497e1 1.17497e1
9.166612e0 -7.500008e0 1.58112e1 1.58112e1
9.999944e0 -7.500008e0 2.02212e1 2.02212e1

-1.0e1 -6.666676e0 1.19044e1 1.19044e1
-9.16667e0 -6.666676e0 8.328e0 8.328e0
-8.333339e0 -6.666676e0 5.0988e0 5.0988e0
-7.500008e0 -6.666676e0 2.2168e0 2.2168e0
-6.666676e0 -6.666676e0 -3.178e-1 -3.178e-1
-5.833345e0 -6.666676e0 -2.5053e0 -2.5053e0
-5.000015e0 -6.666676e0 -4.3456e0 -4.3456e0
-4.166684e0 -6.666676e0 -5.8387e0 -5.8387e0
-3.333353e0 -6.666676e0 -6.9844699e0 -6.9844699e0
-2.500021e0 -6.666676e0 -7.78308e0 -7.78308e0
-1.66669e0 -6.666676e0 -8.2344821e0 -8.2344821e0
-8.3336e-1 -6.666676e0 -8.338658e0 -8.338658e0
-2.9e-5 -6.666676e0 -8.0956151e0 -8.0956151e0
8.33302e-1 -6.666676e0 -7.5053601e0 -7.5053601e0
1.666634e0 -6.666676e0 -6.56787e0 -6.56787e0
2.499965e0 -6.666676e0 -5.2831999e0 -5.2831999e0
3.333296e0 -6.666676e0 -3.6514e0 -3.6514e0
4.166628e0 -6.666676e0 -1.6722e0 -1.6722e0
4.999957e0 -6.666676e0 6.542e-1 6.542e-1
5.833289e0 -6.666676e0 3.3278e0 3.3278e0
6.66662e0 -6.666676e0 6.348601e0 6.348601e0
7.499951e0 -6.666676e0 9.7167e0 9.7167e0
8.333282e0 -6.666676e0 1.34319e1 1.34319e1
9.166612e0 -6.666676e0 1.74934e1 1.74934e1
9.999944e0 -6.666676e0 2.1903401e1 2.1903401e1

-1.0e1 -5.833345e0 1.34322e1 1.34322e1
-9.16667e0 -5.833345e0 9.8558e0 9.8558e0
-8.333339e0 -5.833345e0 6.6266e0 6.6266e0
-7.500008e0 -5.833345e0 3.7446e0 3.7446e0
-6.666676e0 -5.833345e0 1.21e0 1.21e0
-5.833345e0 -5.833345e0 -9.775e-1 -9.775e-1
-5.000015e0 -5.833345e0 -2.8178e0 -2.8178e0
-4.166684e0 -5.833345e0 -4.3109e0 -4.3109e0
-3.333353e0 -5.833345e0 -5.4566699e0 -5.4566699e0
-2.500021e0 -5.833345e0 -6.25528e0 -6.25528e0
-1.66669e0 -5.833345e0 -6.7066821e0 -6.7066821e0
-8.3336e-1 -5.833345e0 -6.810858e0 -6.810858e0
-2.9e-5 -5.833345e0 -6.5678151e0 -6.5678151e0
8.33302e-1 -5.833345e0 -5.9775601e0 -5.9775601e0
1.666634e0 -5.833345e0 -5.04007e0 -5.04007e0
2.499965e0 -5.833345e0 -3.7554e0 -3.7554e0
3.333296e0 -5.833345e0 -2.1236e0 -2.1236e0
4.166628e0 -5.833345e0 -1.444e-1 -1.444e-1
4.999957e0 -5.833345e0 2.182e0 2.182e0
5.833289e0 -5.833345e0 4.8556e0 4.8556e0
6.66662e0 -5.833345e0 7.8764e0 7.8764e0
7.499951e0 -5.833345e0 1.12445e1 1.12445e1
8.333282e0 -5.833345e0 1.49597e1 1.49597e1
9.166612e0 -5.833345e0 1.90212e1 1.90212e1
9.999944e0 -5.833345e0 2.3431201e1 2.3431201e1

-1.0e1 -5.000015e0 1.48057e1 1.48057e1
-9.16667e0 -5.000015e0 1.12293e1 1.12293e1
-8.333339e0 -5.000015e0 8.0001e0 8.0001e0
-7.500008e0 -5.000015e0 5.1181e0 5.1181e0
-6.666676e0 -5.000015e0 2.5835e0 2.5835e0
-5.833345e0 -5.000015e0 3.96e-1 3.96e-1
-5.000015e0 -5.000015e0 -1.4443e0 -1.4443e0
-4.166684e0 -5.000015e0 -2.9373999e0 -2.9373999e0
-3.333353e0 -5.000015e0 -4.0831699e0 -4.0831699e0
-2.500021e0 -5.000015e0 -4.88178e0 -4.88178e0
-1.66669e0 -5.000015e0 -5.333182e0 -5.333182e0
-8.3336e-1 -5.000015e0 -5.437358e0 -5.437358e0
-2.9e-5 -5.000015e0 -5.194315e0 -5.194315e0
8.33302e-1 -5.000015e0 -4.60406e0 -4.60406e0
1.666634e0 -5.000015e0 -3.66657e0 -3.66657e0
2.499965e0 -5.000015e0 -2.3818999e0 -2.3818999e0
3.333296e0 -5.000015e0 -7.501e-1 -7.501e-1
4.166628e0 -5.000015e0 1.2291e0 1.2291e0
4.999957e0 -5.000015e0 3.5555e0 3.5555e0
5.833289e0 -5.000015e0 6.2291e0 6.2291e0
6.66662e0 -5.000015e0 9.249901e0 9.249901e0
7.499951e0 -5.000015e0 1.2618001e1 1.2618001e1
8.333282e0 -5.000015e0 1.63332e1 1.63332e1
9.166612e0 -5.000015e0 2.03947e1 2.03947e1
9.999944e0 -5.000015e0 2.4804701e1 2.4804701e1

-1.0e1 -4.166684e0 1.6024701e1 1.6024701e1
-9.16667e0 -4.166684e0 1.24483e1 1.24483e1
-8.333339e0 -4.166684e0 9.219101e0 9.219101e0
-7.500008e0 -4.166684e0 6.3371e0 6.3371e0
-6.666676e0 -4.166684e0 3.8025e0 3.8025e0
-5.833345e0 -4.166684e0 1.615e0 1.615e0
-5.000015e0 -4.166684e0 -2.253e-1 -2.253e-1
-4.166684e0 -4.166684e0 -1.7184e0 -1.7184e0
-3.333353e0 -4.166684e0 -2.8641699e0 -2.8641699e0
-2.500021e0 -4.166684e0 -3.66278e0 -3.66278e0
-1.66669e0 -4.166684e0 -4.1141821e0 -4.1141821e0
-8.3336e-1 -4.166684e0 -4.218358e0 -4.218358e0
-2.9e-5 -4.166684e0 -3.9753151e0 -3.9753151e0
8.33302e-1 -4.166684e0 -3.3850601e0 -3.3850601e0
1.666634e0 -4.166684e0 -2.44757e0 -2.44757e0
2.499965e0 -4.166684e0 -1.1629e0 -1.1629e0
3.333296e0 -4.166684e0 4.689e-1 4.689e-1
4.166628e0 -4.166684e0 2.4481e0 2.4481e0
4.999957e0 -4.166684e0 4.7745e0 4.7745e0
5.833289e0 -4.166684e0 7.4481e0 7.4481e0
6.66662e0 -4.166684e0 1.0468901e1 1.0468901e1
7.499951e0 -4.166684e0 1.3837001e1 1.3837001e1
8.333282e0 -4.166684e0 1.75522e1 1.75522e1
9.166612e0 -4.166684e0 2.1613701e1 2.1613701e1
9.999944e0 -4.166684e0 2.6023701e1 2.6023701e1

-1.0e1 -3.333353e0 1.7089601e1 1.7089601e1
-9.16667e0 -3.333353e0 1.35132e1 1.35132e1
-8.333339e0 -3.333353e0 1.0284001e1 1.0284001e1
-7.500008e0 -3.333353e0 7.402e0 7.402e0
-6.666676e0 -3.333353e0 4.8674e0 4.8674e0
-5.833345e0 -3.333353e0 2.6799e0 2.6799e0
-5.000015e0 -3.333353e0 8.396e-1 8.396e-1
-4.166684e0 -3.333353e0 -6.534999e-1 -6.534999e-1
-3.333353e0 -3.333353e0 -1.7992699e0 -1.7992699e0
-2.500021e0 -3.333353e0 -2.59788e0 -2.59788e0
-1.66669e0 -3.333353e0 -3.049282e0 -3.049282e0
-8.3336e-1 -3.333353e0 -3.153458e0 -3.153458e0
-2.9e-5 -3.333353e0 -2.910415e0 -2.910415e0
8.33302e-1 -3.333353e0 -2.32016e0 -2.32016e0
1.666634e0 -3.333353e0 -1.38267e0 -1.38267e0
2.499965e0 -3.333353e0 -9.79999e-2 -9.79999e-2
3.333296e0 -3.333353e0 1.5338e0 1.5338e0
4.166628e0 -3.333353e0 3.513e0 3.513e0
4.999957e0 -3.333353e0 5.8394e0 5.8394e0
5.833289e0 -3.333353e0 8.513e0 8.513e0
6.66662e0 -3.333353e0 1.1533801e1 1.1533801e1
7.499951e0 -3.333353e0 1.4901901e1 1.4901901e1
8.333282e0 -3.333353e0 1.86171e1 1.86171e1
9.166612e0 -3.333353e0 2.2678601e1 2.2678601e1
9.999944e0 -3.333353e0 2.7088602e1 2.7088602e1

-1.0e1 -2.500021e0 1.80001e1 1.80001e1
-9.16667e0 -2.500021e0 1.44237e1 1.44237e1
-8.333339e0 -2.500021e0 1.11945e1 1.11945e1
-7.500008e0 -2.500021e0 8.3125e0 8.3125e0
-6.666676e0 -2.500021e0 5.7779e0 5.7779e0
-5.833345e0 -2.500021e0 3.5904e0 3.5904e0
-5.000015e0 -2.500021e0 1.7501e0 1.7501e0
-4.166684e0 -2.500021e0 2.57e-1 2.57e-1
-3.333353e0 -2.500021e0 -8.8877e-1 -8.8877e-1
-2.500021e0 -2.500021e0 -1.68738e0 -1.68738e0
-1.66669e0 -2.500021e0 -2.1387822e0 -2.1387822e0
-8.3336e-1 -2.500021e0 -2.242958e0 -2.242958e0
-2.9e-5 -2.500021e0 -1.9999152e0 -1.9999152e0
8.33302e-1 -2.500021e0 -1.4096602e0 -1.4096602e0
1.666634e0 -2.500021e0 -4.721701e-1 -4.721701e-1
2.499965e0 -2.500021e0 8.125e-1 8.125e-1
3.333296e0 -2.500021e0 2.4443e0 2.4443e0
4.166628e0 -2.500021e0 4.4234999e0 4.4234999e0
4.999957e0 -2.500021e0 6.7498999e0 6.7498999e0
5.833289e0 -2.500021e0 9.4235e0 9.4235e0
6.66662e0 -2.500021e0 1.2444301e1 1.2444301e1
7.499951e0 -2.500021e0 1.5812401e1 1.5812401e1
8.333282e0 -2.500021e0 1.95276e1 1.95276e1
9.166612e0 -2.500021e0 2.35891e1 2.35891e1
9.999944e0 -2.500021e0 2.7999101e1 2.7999101e1

-1.0e1 -1.66669e0 1.8756201e1 1.8756201e1
-9.16667e0 -1.66669e0 1.51798e1 1.51798e1
-8.333339e0 -1.66669e0 1.1950601e1 1.1950601e1
-7.500008e0 -1.66669e0 9.0686e0 9.0686e0
-6.666676e0 -1.66669e0 6.534e0 6.534e0
-5.833345e0 -1.66669e0 4.3465e0 4.3465e0
-5.000015e0 -1.66669e0 2.5062e0 2.5062e0
-4.166684e0 -1.66669e0 1.0131e0 1.0131e0
-3.333353e0 -1.66669e0 -1.3267e-1 -1.3267e-1
-2.500021e0 -1.66669e0 -9.3128e-1 -9.3128e-1
-1.66669e0 -1.66669e0 -1.3826822e0 -1.3826822e0
-8.3336e-1 -1.66669e0 -1.486858e0 -1.486858e0
-2.9e-5 -1.66669e0 -1.2438152e0 -1.2438152e0
8.33302e-1 -1.66669e0 -6.535602e-1 -6.535602e-1
1.666634e0 -1.66669e0 2.839299e-1 2.839299e-1
2.499965e0 -1.66669e0 1.5686e0 1.5686e0
3.333296e0 -1.66669e0 3.2004e0 3.2004e0
4.166628e0 -1.66669e0 5.1795999e0 5.1795999e0
4.999957e0 -1.66669e0 7.5059999e0 7.5059999e0
5.833289e0 -1.66669e0 1.01796e1 1.01796e1
6.66662e0 -1.66669e0 1.3200401e1 1.3200401e1
7.499951e0 -1.66669e0 1.6568501e1 1.6568501e1
8.333282e0 -1.66669e0 2.02837e1 2.02837e1
9.166612e0 -1.66669e0 2.4345201e1 2.4345201e1
9.999944e0 -1.66669e0 2.8755202e1 2.8755202e1

-1.0e1 -8.3336e-1 1.935802e1 1.935802e1
-9.16667e0 -8.3336e-1 1.578162e1 1.578162e1
-8.333339e0 -8.3336e-1 1.255242e1 1.255242e1
-7.500008e0 -8.3336e-1 9.67042e0 9.67042e0
-6.666676e0 -8.3336e-1 7.13582e0 7.13582e0
-5.833345e0 -8.3336e-1 4.94832e0 4.94832e0
-5.000015e0 -8.3336e-1 3.10802e0 3.10802e0
-4.166684e0 -8.3336e-1 1.61492e0 1.61492e0
-3.333353e0 -8.3336e-1 4.691501e-1 4.691501e-1
-2.500021e0 -8.3336e-1 -3.2945999e-1 -3.2945999e-1
-1.66669e0 -8.3336e-1 -7.80862e-1 -7.80862e-1
-8.3336e-1 -8.3336e-1 -8.850379e-1 -8.850379e-1
-2.9e-5 -8.3336e-1 -6.41995e-1 -6.41995e-1
8.33302e-1 -8.3336e-1 -5.173999e-2 -5.173999e-2
1.666634e0 -8.3336e-1 8.8575e-1 8.8575e-1
2.499965e0 -8.3336e-1 2.17042e0 2.17042e0
3.333296e0 -8.3336e-1 3.80222e0 3.80222e0
4.166628e0 -8.3336e-1 5.78142e0 5.78142e0
4.999957e0 -8.3336e-1 8.10782e0 8.10782e0
5.833289e0 -8.3336e-1 1.078142e1 1.078142e1
6.66662e0 -8.3336e-1 1.380222e1 1.380222e1
7.499951e0 -8.3336e-1 1.717032e1 1.717032e1
8.333282e0 -8.3336e-1 2.088552e1 2.088552e1
9.166612e0 -8.3336e-1 2.494702e1 2.494702e1
9.999944e0 -8.3336e-1 2.935702e1 2.935702e1

-1.0e1 -2.9e-5 1.980556e1 1.980556e1
-9.16667e0 -2.9e-5 1.622916e1 1.622916e1
-8.333339e0 -2.9e-5 1.299996e1 1.299996e1
-7.500008e0 -2.9e-5 1.011796e1 1.011796e1
-6.666676e0 -2.9e-5 7.58336e0 7.58336e0
-5.833345e0 -2.9e-5 5.39586e0 5.39586e0
-5.000015e0 -2.9e-5 3.55556e0 3.55556e0
-4.166684e0 -2.9e-5 2.06246e0 2.06246e0
-3.333353e0 -2.9e-5 9.1669e-1 9.1669e-1
-2.500021e0 -2.9e-5 1.1808e-1 1.1808e-1
-1.66669e0 -2.9e-5 -3.33322e-1 -3.33322e-1
-8.3336e-1 -2.9e-5 -4.3749791e-1 -4.3749791e-1
-2.9e-5 -2.9e-5 -1.94455e-1 -1.94455e-1
8.33302e-1 -2.9e-5 3.958e-1 3.958e-1
1.666634e0 -2.9e-5 1.33329e0 1.33329e0
2.499965e0 -2.9e-5 2.61796e0 2.61796e0
3.333296e0 -2.9e-5 4.24976e0 4.24976e0
4.166628e0 -2.9e-5 6.22896e0 6.22896e0
4.999957e0 -2.9e-5 8.55536e0 8.55536e0
5.833289e0 -2.9e-5 1.122896e1 1.122896e1
6.66662e0 -2.9e-5 1.424976e1 1.424976e1
7.499951e0 -2.9e-5 1.761786e1 1.761786e1
8.333282e0 -2.9e-5 2.133306e1 2.133306e1
9.166612e0 -2.9e-5 2.539456e1 2.539456e1
9.999944e0 -2.9e-5 2.9804561e1 2.9804561e1

-1.0e1 8.33302e-1 2.009877e1 2.009877e1
-9.16667e0 8.33302e-1 1.652237e1 1.652237e1
-8.333339e0 8.33302e-1 1.329317e1 1.329317e1
-7.500008e0 8.33302e-1 1.041117e1 1.041117e1
-6.666676e0 8.33302e-1 7.8765701e0 7.8765701e0
-5.833345e0 8.33302e-1 5.6890701e0 5.6890701e0
-5.000015e0 8.33302e-1 3.8487701e0 3.8487701e0
-4.166684e0 8.33302e-1 2.3556702e0 2.3556702e0
-3.333353e0 8.33302e-1 1.2099002e0 1.2099002e0
-2.500021e0 8.33302e-1 4.1129001e-1 4.1129001e-1
-1.66669e0 8.33302e-1 -4.0112e-2 -4.0112e-2
-8.3336e-1 8.33302e-1 -1.442879e-1 -1.442879e-1
-2.9e-5 8.33302e-1 9.8755e-2 9.8755e-2
8.33302e-1 8.33302e-1 6.8901001e-1 6.8901001e-1
1.666634e0 8.33302e-1 1.6265001e0 1.6265001e0
2.499965e0 8.33302e-1 2.9111702e0 2.9111702e0
3.333296e0 8.33302e-1 4.5429701e0 4.5429701e0
4.166628e0 8.33302e-1 6.5221701e0 6.5221701e0
4.999957e0 8.33302e-1 8.8485701e0 8.8485701e0
5.833289e0 8.33302e-1 1.152217e1 1.152217e1
6.66662e0 8.33302e-1 1.454297e1 1.454297e1
7.499951e0 8.33302e-1 1.791107e1 1.791107e1
8.333282e0 8.33302e-1 2.162627e1 2.162627e1
9.166612e0 8.33302e-1 2.568777e1 2.568777e1
9.999944e0 8.33302e-1 3.009777e1 3.009777e1

-1.0e1 1.666634e0 2.0237654e1 2.0237654e1
-9.16667e0 1.666634e0 1.6661253e1 1.6661253e1
-8.333339e0 1.666634e0 1.3432054e1 1.3432054e1
-7.500008e0 1.666634e0 1.0550053e1 1.0550053e1
-6.666676e0 1.666634e0 8.015453e0 8.015453e0
-5.833345e0 1.666634e0 5.827953e0 5.827953e0
-5.000015e0 1.666634e0 3.987653e0 3.987653e0
-4.166684e0 1.666634e0 2.494553e0 2.494553e0
-3.333353e0 1.666634e0 1.3487831e0 1.3487831e0
-2.500021e0 1.666634e0 5.50173e-1 5.50173e-1
-1.66669e0 1.666634e0 9.8771e-2 9.8771e-2
-8.3336e-1 1.666634e0 -5.404901e-3 -5.404901e-3
-2.9e-5 1.666634e0 2.37638e-1 2.37638e-1
8.33302e-1 1.666634e0 8.27893e-1 8.27893e-1
1.666634e0 1.666634e0 1.765383e0 1.765383e0
2.499965e0 1.666634e0 3.0500531e0 3.0500531e0
3.333296e0 1.666634e0 4.681853e0 4.681853e0
4.166628e0 1.666634e0 6.661053e0 6.661053e0
4.999957e0 1.666634e0 8.987453e0 8.987453e0
5.833289e0 1.666634e0 1.1661053e1 1.1661053e1
6.66662e0 1.666634e0 1.4681854e1 1.4681854e1
7.499951e0 1.666634e0 1.8049954e1 1.8049954e1
8.333282e0 1.666634e0 2.1765154e1 2.1765154e1
9.166612e0 1.666634e0 2.5826654e1 2.5826654e1
9.999944e0 1.666634e0 3.0236655e1 3.0236655e1

-1.0e1 2.499965e0 2.0222227e1 2.0222227e1
-9.16667e0 2.499965e0 1.6645827e1 1.6645827e1
-8.333339e0 2.499965e0 1.3416628e1 1.3416628e1
-7.500008e0 2.499965e0 1.0534627e1 1.0534627e1
-6.666676e0 2.499965e0 8.000027e0 8.000027e0
-5.833345e0 2.499965e0 5.812527e0 5.812527e0
-5.000015e0 2.499965e0 3.972227e0 3.972227e0
-4.166684e0 2.499965e0 2.479127e0 2.479127e0
-3.333353e0 2.499965e0 1.3333571e0 1.3333571e0
-2.500021e0 2.499965e0 5.3474701e-1 5.3474701e-1
-1.66669e0 2.499965e0 8.3345e-2 8.3345e-2
-8.3336e-1 2.499965e0 -2.08309e-2 -2.08309e-2
-2.9e-5 2.499965e0 2.22212e-1 2.22212e-1
8.33302e-1 2.499965e0 8.1246701e-1 8.1246701e-1
1.666634e0 2.499965e0 1.749957e0 1.749957e0
2.499965e0 2.499965e0 3.034627e0 3.034627e0
3.333296e0 2.499965e0 4.666427e0 4.666427e0
4.166628e0 2.499965e0 6.645627e0 6.645627e0
4.999957e0 2.499965e0 8.972027e0 8.972027e0
5.833289e0 2.499965e0 1.1645627e1 1.1645627e1
6.66662e0 2.499965e0 1.4666428e1 1.4666428e1
7.499951e0 2.499965e0 1.8034528e1 1.8034528e1
8.333282e0 2.499965e0 2.1749727e1 2.1749727e1
9.166612e0 2.499965e0 2.5811227e1 2.5811227e1
9.999944e0 2.499965e0 3.0221228e1 3.0221228e1

-1.0e1 3.333296e0 2.005249e1 2.005249e1
-9.16667e0 3.333296e0 1.647609e1 1.647609e1
-8.333339e0 3.333296e0 1.324689e1 1.324689e1
-7.500008e0 3.333296e0 1.036489e1 1.036489e1
-6.666676e0 3.333296e0 7.83029e0 7.83029e0
-5.833345e0 3.333296e0 5.64279e0 5.64279e0
-5.000015e0 3.333296e0 3.8024901e0 3.8024901e0
-4.166684e0 3.333296e0 2.3093901e0 2.3093901e0
-3.333353e0 3.333296e0 1.1636201e0 1.1636201e0
-2.500021e0 3.333296e0 3.6501001e-1 3.6501001e-1
-1.66669e0 3.333296e0 -8.6392e-2 -8.6392e-2
-8.3336e-1 3.333296e0 -1.905679e-1 -1.905679e-1
-2.9e-5 3.333296e0 5.2475e-2 5.2475e-2
8.33302e-1 3.333296e0 6.4273001e-1 6.4273001e-1
1.666634e0 3.333296e0 1.58022e0 1.58022e0
2.499965e0 3.333296e0 2.8648901e0 2.8648901e0
3.333296e0 3.333296e0 4.49669e0 4.49669e0
4.166628e0 3.333296e0 6.47589e0 6.47589e0
4.999957e0 3.333296e0 8.80229e0 8.80229e0
5.833289e0 3.333296e0 1.147589e1 1.147589e1
6.66662e0 3.333296e0 1.449669e1 1.449669e1
7.499951e0 3.333296e0 1.786479e1 1.786479e1
8.333282e0 3.333296e0 2.157999e1 2.157999e1
9.166612e0 3.333296e0 2.564149e1 2.564149e1
9.999944e0 3.333296e0 3.0051491e1 3.0051491e1

-1.0e1 4.166628e0 1.9728421e1 1.9728421e1
-9.16667e0 4.166628e0 1.615202e1 1.615202e1
-8.333339e0 4.166628e0 1.2922821e1 1.2922821e1
-7.500008e0 4.166628e0 1.004082e1 1.004082e1
-6.666676e0 4.166628e0 7.5062201e0 7.5062201e0
-5.833345e0 4.166628e0 5.3187201e0 5.3187201e0
-5.000015e0 4.166628e0 3.4784201e0 3.4784201e0
-4.166684e0 4.166628e0 1.9853201e0 1.9853201e0
-3.333353e0 4.166628e0 8.395502e-1 8.395502e-1
-2.500021e0 4.166628e0 4.094e-2 4.094e-2
-1.66669e0 4.166628e0 -4.10462e-1 -4.10462e-1
-8.3336e-1 4.166628e0 -5.1463791e-1 -5.1463791e-1
-2.9e-5 4.166628e0 -2.71595e-1 -2.71595e-1
8.33302e-1 4.166628e0 3.1866e-1 3.1866e-1
1.666634e0 4.166628e0 1.25615e0 1.25615e0
2.499965e0 4.166628e0 2.5408202e0 2.5408202e0
3.333296e0 4.166628e0 4.1726201e0 4.1726201e0
4.166628e0 4.166628e0 6.15182e0 6.15182e0
4.999957e0 4.166628e0 8.47822e0 8.47822e0
5.833289e0 4.166628e0 1.115182e1 1.115182e1
6.66662e0 4.166628e0 1.4172621e1 1.4172621e1
7.499951e0 4.166628e0 1.7540721e1 1.7540721e1
8.333282e0 4.166628e0 2.125592e1 2.125592e1
9.166612e0 4.166628e0 2.5317421e1 2.5317421e1
9.999944e0 4.166628e0 2.9727422e1 2.9727422e1

-1.0e1 4.999957e0 1.925003e1 1.925003e1
-9.16667e0 4.999957e0 1.567363e1 1.567363e1
-8.333339e0 4.999957e0 1.244443e1 1.244443e1
-7.500008e0 4.999957e0 9.56243e0 9.56243e0
-6.666676e0 4.999957e0 7.02783e0 7.02783e0
-5.833345e0 4.999957e0 4.84033e0 4.84033e0
-5.000015e0 4.999957e0 3.00003e0 3.00003e0
-4.166684e0 4.999957e0 1.5069301e0 1.5069301e0
-3.333353e0 4.999957e0 3.611601e-1 3.611601e-1
-2.500021e0 4.999957e0 -4.3745e-1 -4.3745e-1
-1.66669e0 4.999957e0 -8.88852e-1 -8.88852e-1
-8.3336e-1 4.999957e0 -9.9302791e-1 -9.9302791e-1
-2.9e-5 4.999957e0 -7.49985e-1 -7.49985e-1
8.33302e-1 4.999957e0 -1.5973e-1 -1.5973e-1
1.666634e0 4.999957e0 7.7776e-1 7.7776e-1
2.499965e0 4.999957e0 2.0624301e0 2.0624301e0
3.333296e0 4.999957e0 3.69423e0 3.69423e0
4.166628e0 4.999957e0 5.67343e0 5.67343e0
4.999957e0 4.999957e0 7.99983e0 7.99983e0
5.833289e0 4.999957e0 1.067343e1 1.067343e1
6.66662e0 4.999957e0 1.369423e1 1.369423e1
7.499951e0 4.999957e0 1.706233e1 1.706233e1
8.333282e0 4.999957e0 2.077753e1 2.077753e1
9.166612e0 4.999957e0 2.483903e1 2.483903e1
9.999944e0 4.999957e0 2.9249031e1 2.9249031e1

-1.0e1 5.833289e0 1.86175e1 1.86175e1
-9.16667e0 5.833289e0 1.50411e1 1.50411e1
-8.333339e0 5.833289e0 1.18119e1 1.18119e1
-7.500008e0 5.833289e0 8.9299e0 8.9299e0
-6.666676e0 5.833289e0 6.3953e0 6.3953e0
-5.833345e0 5.833289e0 4.2078e0 4.2078e0
-5.000015e0 5.833289e0 2.3675e0 2.3675e0
-4.166684e0 5.833289e0 8.744e-1 8.744e-1
-3.333353e0 5.833289e0 -2.7137e-1 -2.7137e-1
-2.500021e0 5.833289e0 -1.06998e0 -1.06998e0
-1.66669e0 5.833289e0 -1.5213821e0 -1.5213821e0
-8.3336e-1 5.833289e0 -1.625558e0 -1.625558e0
-2.9e-5 5.833289e0 -1.3825151e0 -1.3825151e0
8.33302e-1 5.833289e0 -7.922601e-1 -7.922601e-1
1.666634e0 5.833289e0 1.4523e-1 1.4523e-1
2.499965e0 5.833289e0 1.4299e0 1.4299e0
3.333296e0 5.833289e0 3.0617e0 3.0617e0
4.166628e0 5.833289e0 5.0409e0 5.0409e0
4.999957e0 5.833289e0 7.3673e0 7.3673e0
5.833289e0 5.833289e0 1.00409e1 1.00409e1
6.66662e0 5.833289e0 1.30617e1 1.30617e1
7.499951e0 5.833289e0 1.64298e1 1.64298e1
8.333282e0 5.833289e0 2.0145e1 2.0145e1
9.166612e0 5.833289e0 2.42065e1 2.42065e1
9.999944e0 5.833289e0 2.8616501e1 2.8616501e1

-1.0e1 6.66662e0 1.78304e1 1.78304e1
-9.16667e0 6.66662e0 1.4254e1 1.4254e1
-8.333339e0 6.66662e0 1.10248e1 1.10248e1
-7.500008e0 6.66662e0 8.1428e0 8.1428e0
-6.666676e0 6.66662e0 5.6081999e0 5.6081999e0
-5.833345e0 6.66662e0 3.4206999e0 3.4206999e0
-5.000015e0 6.66662e0 1.5804e0 1.5804e0
-4.166684e0 6.66662e0 8.73e-2 8.73e-2
-3.333353e0 6.66662e0 -1.05847e0 -1.05847e0
-2.500021e0 6.66662e0 -1.8570801e0 -1.8570801e0
-1.66669e0 6.66662e0 -2.3084822e0 -2.3084822e0
-8.3336e-1 6.66662e0 -2.4126581e0 -2.4126581e0
-2.9e-5 6.66662e0 -2.1696152e0 -2.1696152e0
8.33302e-1 6.66662e0 -1.5793602e0 -1.5793602e0
1.666634e0 6.66662e0 -6.418701e-1 -6.418701e-1
2.499965e0 6.66662e0 6.428e-1 6.428e-1
3.333296e0 6.66662e0 2.2745999e0 2.2745999e0
4.166628e0 6.66662e0 4.2537999e0 4.2537999e0
4.999957e0 6.66662e0 6.5801999e0 6.5801999e0
5.833289e0 6.66662e0 9.2538e0 9.2538e0
6.66662e0 6.66662e0 1.22746e1 1.22746e1
7.499951e0 6.66662e0 1.56427e1 1.56427e1
8.333282e0 6.66662e0 1.93579e1 1.93579e1
9.166612e0 6.66662e0 2.34194e1 2.34194e1
9.999944e0 6.66662e0 2.78294e1 2.78294e1

-1.0e1 7.499951e0 1.68891e1 1.68891e1
-9.16667e0 7.499951e0 1.33127e1 1.33127e1
-8.333339e0 7.499951e0 1.00835e1 1.00835e1
-7.500008e0 7.499951e0 7.2015e0 7.2015e0
-6.666676e0 7.499951e0 4.6669e0 4.6669e0
-5.833345e0 7.499951e0 2.4794e0 2.4794e0
-5.000015e0 7.499951e0 6.391e-1 6.391e-1
-4.166684e0 7.499951e0 -8.54e-1 -8.54e-1
-3.333353e0 7.499951e0 -1.9997699e0 -1.9997699e0
-2.500021e0 7.499951e0 -2.79838e0 -2.79838e0
-1.66669e0 7.499951e0 -3.2497821e0 -3.2497821e0
-8.3336e-1 7.499951e0 -3.353958e0 -3.353958e0
-2.9e-5 7.499951e0 -3.110915e0 -3.110915e0
8.33302e-1 7.499951e0 -2.5206601e0 -2.5206601e0
1.666634e0 7.499951e0 -1.58317e0 -1.58317e0
2.499965e0 7.499951e0 -2.984999e-1 -2.984999e-1
3.333296e0 7.499951e0 1.3333e0 1.3333e0
4.166628e0 7.499951e0 3.3125e0 3.3125e0
4.999957e0 7.499951e0 5.6389e0 5.6389e0
5.833289e0 7.499951e0 8.3125e0 8.3125e0
6.66662e0 7.499951e0 1.1333301e1 1.1333301e1
7.499951e0 7.499951e0 1.47014e1 1.47014e1
8.333282e0 7.499951e0 1.84166e1 1.84166e1
9.166612e0 7.499951e0 2.24781e1 2.24781e1
9.999944e0 7.499951e0 2.6888101e1 2.6888101e1

-1.0e1 8.333282e0 1.57934e1 1.57934e1
-9.16667e0 8.333282e0 1.2217e1 1.2217e1
-8.333339e0 8.333282e0 8.9878e0 8.9878e0
-7.500008e0 8.333282e0 6.1058e0 6.1058e0
-6.666676e0 8.333282e0 3.5712e0 3.5712e0
-5.833345e0 8.333282e0 1.3837e0 1.3837e0
-5.000015e0 8.333282e0 -4.566e-1 -4.566e-1
-4.166684e0 8.333282e0 -1.9497e0 -1.9497e0
-3.333353e0 8.333282e0 -3.09547e0 -3.09547e0
-2.500021e0 8.333282e0 -3.89408e0 -3.89408e0
-1.66669e0 8.333282e0 -4.3454822e0 -4.3454822e0
-8.3336e-1 8.333282e0 -4.449658e0 -4.449658e0
-2.9e-5 8.333282e0 -4.2066151e0 -4.2066151e0
8.33302e-1 8.333282e0 -3.6163602e0 -3.6163602e0
1.666634e0 8.333282e0 -2.6788701e0 -2.6788701e0
2.499965e0 8.333282e0 -1.3942e0 -1.3942e0
3.333296e0 8.333282e0 2.376e-1 2.376e-1
4.166628e0 8.333282e0 2.2168e0 2.2168e0
4.999957e0 8.333282e0 4.5431999e0 4.5431999e0
5.833289e0 8.333282e0 7.2168e0 7.2168e0
6.66662e0 8.333282e0 1.02376e1 1.02376e1
7.499951e0 8.333282e0 1.36057e1 1.36057e1
8.333282e0 8.333282e0 1.73209e1 1.73209e1
9.166612e0 8.333282e0 2.13824e1 2.13824e1
9.999944e0 8.333282e0 2.5792401e1 2.5792401e1

-1.0e1 9.166612e0 1.45434e1 1.45434e1
-9.16667e0 9.166612e0 1.0967e1 1.0967e1
-8.333339e0 9.166612e0 7.7378e0 7.7378e0
-7.500008e0 9.166612e0 4.8558e0 4.8558e0
-6.666676e0 9.166612e0 2.3212e0 2.3212e0
-5.833345e0 9.166612e0 1.337e-1 1.337e-1
-5.000015e0 9.166612e0 -1.7066e0 -1.7066e0
-4.166684e0 9.166612e0 -3.1997e0 -3.1997e0
-3.333353e0 9.166612e0 -4.34547e0 -4.34547e0
-2.500021e0 9.166612e0 -5.14408e0 -5.14408e0
-1.66669e0 9.166612e0 -5.5954822e0 -5.5954822e0
-8.3336e-1 9.166612e0 -5.699658e0 -5.699658e0
-2.9e-5 9.166612e0 -5.4566151e0 -5.4566151e0
8.33302e-1 9.166612e0 -4.8663602e0 -4.8663602e0
1.666634e0 9.166612e0 -3.9288701e0 -3.9288701e0
2.499965e0 9.166612e0 -2.6442e0 -2.6442e0
3.333296e0 9.166612e0 -1.0124e0 -1.0124e0
4.166628e0 9.166612e0 9.668e-1 9.668e-1
4.999957e0 9.166612e0 3.2931999e0 3.2931999e0
5.833289e0 9.166612e0 5.9668e0 5.9668e0
6.66662e0 9.166612e0 8.9876e0 8.9876e0
7.499951e0 9.166612e0 1.23557e1 1.23557e1
8.333282e0 9.166612e0 1.60709e1 1.60709e1
9.166612e0 9.166612e0 2.01324e1 2.01324e1
9.999944e0 9.166612e0 2.4542401e1 2.4542401e1

-1.0e1 9.999944e0 1.31391e1 1.31391e1
-9.16667e0 9.999944e0 9.5627e0 9.5627e0
-8.333339e0 9.999944e0 6.3335e0 6.3335e0
-7.500008e0 9.999944e0 3.4515e0 3.4515e0
-6.666676e0 9.999944e0 9.169e-1 9.169e-1
-5.833345e0 9.999944e0 -1.2706e0 -1.2706e0
-5.000015e0 9.999944e0 -3.1109e0 -3.1109e0
-4.166684e0 9.999944e0 -4.604e0 -4.604e0
-3.333353e0 9.999944e0 -5.7497699e0 -5.7497699e0
-2.500021e0 9.999944e0 -6.54838e0 -6.54838e0
-1.66669e0 9.999944e0 -6.9997821e0 -6.9997821e0
-8.3336e-1 9.999944e0 -7.103958e0 -7.103958e0
-2.9e-5 9.999944e0 -6.860915e0 -6.860915e0
8.33302e-1 9.999944e0 -6.2706601e0 -6.2706601e0
1.666634e0 9.999944e0 -5.33317e0 -5.33317e0
2.499965e0 9.999944e0 -4.0484999e0 -4.0484999e0
3.333296e0 9.999944e0 -2.4167e0 -2.4167e0
4.166628e0 9.999944e0 -4.375e-1 -4.375e-1
4.999957e0 9.999944e0 1.8889e0 1.8889e0
5.833289e0 9.999944e0 4.5625e0 4.5625e0
6.66662e0 9.999944e0 7.583301e0 7.583301e0
7.499951e0 9.999944e0 1.09514e1 1.09514e1
8.333282e0 9.999944e0 1.46666e1 1.46666e1
9.166612e0 9.999944e0 1.87281e1 1.87281e1
9.999944e0 9.999944e0 2.3138101e1 2.3138101e1


==> errorAdam.txt <==
    1.0000    8.7800
    2.0000    8.7600
    3.0000    8.7400
    4.0000    8.7200
    5.0000    8.7000
    6.0000    8.6800
    7.0000    8.6601
    8.0000    8.6401
    9.0000    8.6202
   10.0000    8.6002
   11.0000    8.5803
   12.0000    8.5604
   13.0000    8.5405
   14.0000    8.5206
   15.0000    8.5007
   16.0000    8.4808
   17.0000    8.4610
   18.0000    8.4412
   19.0000    8.4214
   20.0000    8.4016
   21.0000    8.3819
   22.0000    8.3621
   23.0000    8.3424
   24.0000    8.3227
   25.0000    8.3031
   26.0000    8.2834
   27.0000    8.2638
   28.0000    8.2442
   29.0000    8.2247
   30.0000    8.2051
   31.0000    8.1856
   32.0000    8.1661
   33.0000    8.1467
   34.0000    8.1273
   35.0000    8.1079
   36.0000    8.0885
   37.0000    8.0692
   38.0000    8.0499
   39.0000    8.0307
   40.0000    8.0114
   41.0000    7.9922
   42.0000    7.9731
   43.0000    7.9539
   44.0000    7.9348
   45.0000    7.9158
   46.0000    7.8967
   47.0000    7.8777
   48.0000    7.8588
   49.0000    7.8398
   50.0000    7.8209
   51.0000    7.8021
   52.0000    7.7832
   53.0000    7.7644
   54.0000    7.7457
   55.0000    7.7269
   56.0000    7.7083
   57.0000    7.6896
   58.0000    7.6710
   59.0000    7.6524
   60.0000    7.6338
   61.0000    7.6153
   62.0000    7.5968
   63.0000    7.5784
   64.0000    7.5600
   65.0000    7.5416
   66.0000    7.5233
   67.0000    7.5050
   68.0000    7.4867
   69.0000    7.4684
   70.0000    7.4502
   71.0000    7.4321
   72.0000    7.4140
   73.0000    7.3959
   74.0000    7.3778
   75.0000    7.3598
   76.0000    7.3418
   77.0000    7.3238
   78.0000    7.3059
   79.0000    7.2880
   80.0000    7.2702
   81.0000    7.2524
   82.0000    7.2346
   83.0000    7.2169
   84.0000    7.1992
   85.0000    7.1815
   86.0000    7.1639
   87.0000    7.1463
   88.0000    7.1287
   89.0000    7.1112
   90.0000    7.0937
   91.0000    7.0763
   92.0000    7.0588
   93.0000    7.0415
   94.0000    7.0241
   95.0000    7.0068
   96.0000    6.9895
   97.0000    6.9723
   98.0000    6.9551
   99.0000    6.9379
  100.0000    6.9208
  101.0000    6.9037
  102.0000    6.8866
  103.0000    6.8696
  104.0000    6.8526
  105.0000    6.8356
  106.0000    6.8187
  107.0000    6.8018
  108.0000    6.7849
  109.0000    6.7681
  110.0000    6.7513
  111.0000    6.7346
  112.0000    6.7179
  113.0000    6.7012
  114.0000    6.6845
  115.0000    6.6679
  116.0000    6.6513
  117.0000    6.6348
  118.0000    6.6183
  119.0000    6.6018
  120.0000    6.5854
  121.0000    6.5690
  122.0000    6.5526
  123.0000    6.5363
  124.0000    6.5200
  125.0000    6.5037
  126.0000    6.4874
  127.0000    6.4712
  128.0000    6.4551
  129.0000    6.4389
  130.0000    6.4228
  131.0000    6.4068
  132.0000    6.3908
  133.0000    6.3748
  134.0000    6.3588
  135.0000    6.3429
  136.0000    6.3270
  137.0000    6.3111
  138.0000    6.2953
  139.0000    6.2795
  140.0000    6.2637
  141.0000    6.2480
  142.0000    6.2323
  143.0000    6.2166
  144.0000    6.2010
  145.0000    6.1854
  146.0000    6.1698
  147.0000    6.1543
  148.0000    6.1388
  149.0000    6.1233
  150.0000    6.1079
  151.0000    6.0925
  152.0000    6.0771
  153.0000    6.0618
  154.0000    6.0465
  155.0000    6.0312
  156.0000    6.0160
  157.0000    6.0008
  158.0000    5.9856
  159.0000    5.9705
  160.0000    5.9554
  161.0000    5.9403
  162.0000    5.9253
  163.0000    5.9103
  164.0000    5.8953
  165.0000    5.8803
  166.0000    5.8654
  167.0000    5.8505
  168.0000    5.8357
  169.0000    5.8209
  170.0000    5.8061
  171.0000    5.7913
  172.0000    5.7766
  173.0000    5.7619
  174.0000    5.7472
  175.0000    5.7326
  176.0000    5.7180
  177.0000    5.7034
  178.0000    5.6889
  179.0000    5.6744
  180.0000    5.6599
  181.0000    5.6455
  182.0000    5.6310
  183.0000    5.6167
  184.0000    5.6023
  185.0000    5.5880
  186.0000    5.5737
  187.0000    5.5594
  188.0000    5.5452
  189.0000    5.5310
  190.0000    5.5168
  191.0000    5.5027
  192.0000    5.4886
  193.0000    5.4745
  194.0000    5.4604
  195.0000    5.4464
  196.0000    5.4324
  197.0000    5.4184
  198.0000    5.4045
  199.0000    5.3906
  200.0000    5.3767
  201.0000    5.3629
  202.0000    5.3491
  203.0000    5.3353
  204.0000    5.3215
  205.0000    5.3078
  206.0000    5.2941
  207.0000    5.2804
  208.0000    5.2668
  209.0000    5.2532
  210.0000    5.2396
  211.0000    5.2261
  212.0000    5.2125
  213.0000    5.1990
  214.0000    5.1856
  215.0000    5.1721
  216.0000    5.1587
  217.0000    5.1453
  218.0000    5.1320
  219.0000    5.1187
  220.0000    5.1054
  221.0000    5.0921
  222.0000    5.0788
  223.0000    5.0656
  224.0000    5.0524
  225.0000    5.0393
  226.0000    5.0262
  227.0000    5.0130
  228.0000    5.0000
  229.0000    4.9869
  230.0000    4.9739
  231.0000    4.9609
  232.0000    4.9479
  233.0000    4.9350
  234.0000    4.9221
  235.0000    4.9092
  236.0000    4.8964
  237.0000    4.8835
  238.0000    4.8707
  239.0000    4.8579
  240.0000    4.8452
  241.0000    4.8325
  242.0000    4.8198
  243.0000    4.8071
  244.0000    4.7945
  245.0000    4.7818
  246.0000    4.7693
  247.0000    4.7567
  248.0000    4.7442
  249.0000    4.7316
  250.0000    4.7192
  251.0000    4.7067
  252.0000    4.6943
  253.0000    4.6819
  254.0000    4.6695
  255.0000    4.6571
  256.0000    4.6448
  257.0000    4.6325
  258.0000    4.6202
  259.0000    4.6079
  260.0000    4.5957
  261.0000    4.5835
  262.0000    4.5713
  263.0000    4.5592
  264.0000    4.5471
  265.0000    4.5350
  266.0000    4.5229
  267.0000    4.5108
  268.0000    4.4988
  269.0000    4.4868
  270.0000    4.4748
  271.0000    4.4629
  272.0000    4.4510
  273.0000    4.4390
  274.0000    4.4272
  275.0000    4.4153
  276.0000    4.4035
  277.0000    4.3917
  278.0000    4.3799
  279.0000    4.3682
  280.0000    4.3564
  281.0000    4.3447
  282.0000    4.3330
  283.0000    4.3214
  284.0000    4.3097
  285.0000    4.2981
  286.0000    4.2865
  287.0000    4.2750
  288.0000    4.2634
  289.0000    4.2519
  290.0000    4.2404
  291.0000    4.2290
  292.0000    4.2175
  293.0000    4.2061
  294.0000    4.1947
  295.0000    4.1833
  296.0000    4.1720
  297.0000    4.1607
  298.0000    4.1494
  299.0000    4.1381
  300.0000    4.1268
  301.0000    4.1156
  302.0000    4.1044
  303.0000    4.0932
  304.0000    4.0820
  305.0000    4.0709
  306.0000    4.0598
  307.0000    4.0487
  308.0000    4.0376
  309.0000    4.0265
  310.0000    4.0155
  311.0000    4.0045
  312.0000    3.9935
  313.0000    3.9826
  314.0000    3.9716
  315.0000    3.9607
  316.0000    3.9498
  317.0000    3.9390
  318.0000    3.9281
  319.0000    3.9173
  320.0000    3.9065
  321.0000    3.8957
  322.0000    3.8849
  323.0000    3.8742
  324.0000    3.8635
  325.0000    3.8528
  326.0000    3.8421
  327.0000    3.8315
  328.0000    3.8208
  329.0000    3.8102
  330.0000    3.7996
  331.0000    3.7891
  332.0000    3.7785
  333.0000    3.7680
  334.0000    3.7575
  335.0000    3.7470
  336.0000    3.7366
  337.0000    3.7262
  338.0000    3.7157
  339.0000    3.7054
  340.0000    3.6950
  341.0000    3.6846
  342.0000    3.6743
  343.0000    3.6640
  344.0000    3.6537
  345.0000    3.6435
  346.0000    3.6332
  347.0000    3.6230
  348.0000    3.6128
  349.0000    3.6026
  350.0000    3.5925

==> errorAdam2.txt <==
1.0000   13.7820
    3.0000   13.7420
    5.0000   13.7020
    7.0000   13.6621
    9.0000   13.6221
   11.0000   13.5822
   13.0000   13.5423
   15.0000   13.5025
   17.0000   13.4627
   19.0000   13.4230
   21.0000   13.3833
   23.0000   13.3437
   25.0000   13.3042
   27.0000   13.2648
   29.0000   13.2254
   31.0000   13.1861
   33.0000   13.1468
   35.0000   13.1077
   37.0000   13.0686
   39.0000   13.0297
   41.0000   12.9908
   43.0000   12.9520
   45.0000   12.9133
   47.0000   12.8747
   49.0000   12.8361
   51.0000   12.7977
   53.0000   12.7594
   55.0000   12.7211
   57.0000   12.6830
   59.0000   12.6449
   61.0000   12.6070
   63.0000   12.5691
   65.0000   12.5313
   67.0000   12.4936
   69.0000   12.4560
   71.0000   12.4185
   73.0000   12.3811
   75.0000   12.3438
   77.0000   12.3066
   79.0000   12.2695
   81.0000   12.2324
   83.0000   12.1955
   85.0000   12.1587
   87.0000   12.1219
   89.0000   12.0852
   91.0000   12.0486
   93.0000   12.0121
   95.0000   11.9757
   97.0000   11.9394
   99.0000   11.9032
  101.0000   11.8670
  103.0000   11.8310
  105.0000   11.7950
  107.0000   11.7591
  109.0000   11.7233
  111.0000   11.6876
  113.0000   11.6520
  115.0000   11.6164
  117.0000   11.5809
  119.0000   11.5456
  121.0000   11.5103
  123.0000   11.4750
  125.0000   11.4399
  127.0000   11.4048
  129.0000   11.3698
  131.0000   11.3349
  133.0000   11.3001
  135.0000   11.2654
  137.0000   11.2307
  139.0000   11.1961
  141.0000   11.1616
  143.0000   11.1271
  145.0000   11.0928
  147.0000   11.0585
  149.0000   11.0242
  151.0000   10.9901
  153.0000   10.9560
  155.0000   10.9220
  157.0000   10.8880
  159.0000   10.8542
  161.0000   10.8204
  163.0000   10.7866
  165.0000   10.7530
  167.0000   10.7194
  169.0000   10.6859
  171.0000   10.6524
  173.0000   10.6190
  175.0000   10.5857
  177.0000   10.5524
  179.0000   10.5192
  181.0000   10.4860
  183.0000   10.4530
  185.0000   10.4199
  187.0000   10.3870
  189.0000   10.3541
  191.0000   10.3212
  193.0000   10.2885
  195.0000   10.2557
  197.0000   10.2231
  199.0000   10.1905
  201.0000   10.1579
  203.0000   10.1254
  205.0000   10.0930
  207.0000   10.0606
  209.0000   10.0282
  211.0000    9.9960
  213.0000    9.9637
  215.0000    9.9315
  217.0000    9.8994
  219.0000    9.8673
  221.0000    9.8353
  223.0000    9.8033
  225.0000    9.7714
  227.0000    9.7395
  229.0000    9.7077
  231.0000    9.6759
  233.0000    9.6441
  235.0000    9.6124
  237.0000    9.5807
  239.0000    9.5491
  241.0000    9.5176
  243.0000    9.4860
  245.0000    9.4545
  247.0000    9.4231
  249.0000    9.3917
  251.0000    9.3603
  253.0000    9.3290
  255.0000    9.2977
  257.0000    9.2664
  259.0000    9.2352
  261.0000    9.2040
  263.0000    9.1729
  265.0000    9.1418
  267.0000    9.1107
  269.0000    9.0797
  271.0000    9.0486
  273.0000    9.0177
  275.0000    8.9867
  277.0000    8.9558
  279.0000    8.9249
  281.0000    8.8941
  283.0000    8.8633
  285.0000    8.8325
  287.0000    8.8017
  289.0000    8.7710
  291.0000    8.7403
  293.0000    8.7096
  295.0000    8.6790
  297.0000    8.6484
  299.0000    8.6178
  301.0000    8.5872
  303.0000    8.5567
  305.0000    8.5262
  307.0000    8.4957
  309.0000    8.4652
  311.0000    8.4348
  313.0000    8.4044
  315.0000    8.3740
  317.0000    8.3436
  319.0000    8.3133
  321.0000    8.2830
  323.0000    8.2527
  325.0000    8.2224
  327.0000    8.1921
  329.0000    8.1619
  331.0000    8.1317
  333.0000    8.1015
  335.0000    8.0713
  337.0000    8.0412
  339.0000    8.0110
  341.0000    7.9809
  343.0000    7.9508
  345.0000    7.9208
  347.0000    7.8907
  349.0000    7.8607

==> errorRMSProp.txt <==
    1.0000    8.1675
    2.0000    7.7451
    3.0000    7.4130
    4.0000    7.1340
    5.0000    6.8909
    6.0000    6.6741
    7.0000    6.4776
    8.0000    6.2975
    9.0000    6.1309
   10.0000    5.9757
   11.0000    5.8301
   12.0000    5.6931
   13.0000    5.5635
   14.0000    5.4404
   15.0000    5.3233
   16.0000    5.2115
   17.0000    5.1045
   18.0000    5.0019
   19.0000    4.9034
   20.0000    4.8085
   21.0000    4.7171
   22.0000    4.6288
   23.0000    4.5435
   24.0000    4.4610
   25.0000    4.3810
   26.0000    4.3035
   27.0000    4.2282
   28.0000    4.1551
   29.0000    4.0840
   30.0000    4.0148
   31.0000    3.9475
   32.0000    3.8819
   33.0000    3.8179
   34.0000    3.7555
   35.0000    3.6946
   36.0000    3.6351
   37.0000    3.5770
   38.0000    3.5202
   39.0000    3.4647
   40.0000    3.4104
   41.0000    3.3572
   42.0000    3.3052
   43.0000    3.2542
   44.0000    3.2043
   45.0000    3.1554
   46.0000    3.1075
   47.0000    3.0605
   48.0000    3.0144
   49.0000    2.9692
   50.0000    2.9248
   51.0000    2.8813
   52.0000    2.8386
   53.0000    2.7967
   54.0000    2.7555
   55.0000    2.7151
   56.0000    2.6754
   57.0000    2.6364
   58.0000    2.5981
   59.0000    2.5605
   60.0000    2.5235
   61.0000    2.4871
   62.0000    2.4514
   63.0000    2.4163
   64.0000    2.3818
   65.0000    2.3478
   66.0000    2.3145
   67.0000    2.2817
   68.0000    2.2494
   69.0000    2.2177
   70.0000    2.1865
   71.0000    2.1558
   72.0000    2.1256
   73.0000    2.0960
   74.0000    2.0668
   75.0000    2.0381
   76.0000    2.0098
   77.0000    1.9820
   78.0000    1.9547
   79.0000    1.9278
   80.0000    1.9013
   81.0000    1.8753
   82.0000    1.8497
   83.0000    1.8245
   84.0000    1.7998
   85.0000    1.7754
   86.0000    1.7514
   87.0000    1.7278
   88.0000    1.7046
   89.0000    1.6817
   90.0000    1.6592
   91.0000    1.6371
   92.0000    1.6154
   93.0000    1.5940
   94.0000    1.5729
   95.0000    1.5522
   96.0000    1.5318
   97.0000    1.5118
   98.0000    1.4920
   99.0000    1.4726
  100.0000    1.4535
  101.0000    1.4348
  102.0000    1.4163
  103.0000    1.3981
  104.0000    1.3802
  105.0000    1.3626
  106.0000    1.3453
  107.0000    1.3283
  108.0000    1.3115
  109.0000    1.2950
  110.0000    1.2788
  111.0000    1.2629
  112.0000    1.2472
  113.0000    1.2318
  114.0000    1.2166
  115.0000    1.2017
  116.0000    1.1870
  117.0000    1.1725
  118.0000    1.1583
  119.0000    1.1443
  120.0000    1.1306
  121.0000    1.1171
  122.0000    1.1038
  123.0000    1.0907
  124.0000    1.0778
  125.0000    1.0652
  126.0000    1.0527
  127.0000    1.0405
  128.0000    1.0284
  129.0000    1.0166
  130.0000    1.0049
  131.0000    0.9935
  132.0000    0.9822
  133.0000    0.9711
  134.0000    0.9602
  135.0000    0.9495
  136.0000    0.9390
  137.0000    0.9286
  138.0000    0.9184
  139.0000    0.9084
  140.0000    0.8985
  141.0000    0.8888
  142.0000    0.8793
  143.0000    0.8699
  144.0000    0.8607
  145.0000    0.8516
  146.0000    0.8427
  147.0000    0.8339
  148.0000    0.8253
  149.0000    0.8168
  150.0000    0.8084
  151.0000    0.8002
  152.0000    0.7921
  153.0000    0.7842
  154.0000    0.7764
  155.0000    0.7687
  156.0000    0.7611
  157.0000    0.7537
  158.0000    0.7464
  159.0000    0.7392
  160.0000    0.7322
  161.0000    0.7252
  162.0000    0.7184
  163.0000    0.7116
  164.0000    0.7050
  165.0000    0.6985
  166.0000    0.6921
  167.0000    0.6858
  168.0000    0.6797
  169.0000    0.6736
  170.0000    0.6676
  171.0000    0.6617
  172.0000    0.6559
  173.0000    0.6502
  174.0000    0.6446
  175.0000    0.6391
  176.0000    0.6337
  177.0000    0.6283
  178.0000    0.6231
  179.0000    0.6179
  180.0000    0.6129
  181.0000    0.6079
  182.0000    0.6030
  183.0000    0.5982
  184.0000    0.5934
  185.0000    0.5887
  186.0000    0.5841
  187.0000    0.5796
  188.0000    0.5752
  189.0000    0.5708
  190.0000    0.5665
  191.0000    0.5623
  192.0000    0.5581
  193.0000    0.5540
  194.0000    0.5500
  195.0000    0.5460
  196.0000    0.5421
  197.0000    0.5383
  198.0000    0.5345
  199.0000    0.5308
  200.0000    0.5271
  201.0000    0.5236
  202.0000    0.5200
  203.0000    0.5165
  204.0000    0.5131
  205.0000    0.5098
  206.0000    0.5064
  207.0000    0.5032
  208.0000    0.5000
  209.0000    0.4968
  210.0000    0.4937
  211.0000    0.4907
  212.0000    0.4877
  213.0000    0.4847
  214.0000    0.4818
  215.0000    0.4789
  216.0000    0.4761
  217.0000    0.4733
  218.0000    0.4706
  219.0000    0.4679
  220.0000    0.4653
  221.0000    0.4627
  222.0000    0.4601
  223.0000    0.4576
  224.0000    0.4551
  225.0000    0.4527
  226.0000    0.4503
  227.0000    0.4480
  228.0000    0.4456
  229.0000    0.4433
  230.0000    0.4411
  231.0000    0.4389
  232.0000    0.4367
  233.0000    0.4346
  234.0000    0.4325
  235.0000    0.4304
  236.0000    0.4283
  237.0000    0.4263
  238.0000    0.4243
  239.0000    0.4224
  240.0000    0.4205
  241.0000    0.4186
  242.0000    0.4167
  243.0000    0.4149
  244.0000    0.4131
  245.0000    0.4113
  246.0000    0.4096
  247.0000    0.4079
  248.0000    0.4062
  249.0000    0.4045
  250.0000    0.4029
  251.0000    0.4013
  252.0000    0.3997
  253.0000    0.3981
  254.0000    0.3966
  255.0000    0.3951
  256.0000    0.3936
  257.0000    0.3922
  258.0000    0.3907
  259.0000    0.3893
  260.0000    0.3879
  261.0000    0.3865
  262.0000    0.3852
  263.0000    0.3838
  264.0000    0.3825
  265.0000    0.3812
  266.0000    0.3800
  267.0000    0.3787
  268.0000    0.3775
  269.0000    0.3763
  270.0000    0.3751
  271.0000    0.3739
  272.0000    0.3727
  273.0000    0.3716
  274.0000    0.3705
  275.0000    0.3694
  276.0000    0.3683
  277.0000    0.3672
  278.0000    0.3662
  279.0000    0.3651
  280.0000    0.3641
  281.0000    0.3631
  282.0000    0.3621
  283.0000    0.3612
  284.0000    0.3602
  285.0000    0.3593
  286.0000    0.3583
  287.0000    0.3574
  288.0000    0.3565
  289.0000    0.3556
  290.0000    0.3548
  291.0000    0.3539
  292.0000    0.3531
  293.0000    0.3522
  294.0000    0.3514
  295.0000    0.3506
  296.0000    0.3498
  297.0000    0.3490
  298.0000    0.3483
  299.0000    0.3475
  300.0000    0.3468
  301.0000    0.3460
  302.0000    0.3453
  303.0000    0.3446
  304.0000    0.3439
  305.0000    0.3432
  306.0000    0.3425
  307.0000    0.3419
  308.0000    0.3412
  309.0000    0.3405
  310.0000    0.3399
  311.0000    0.3393
  312.0000    0.3387
  313.0000    0.3381
  314.0000    0.3375
  315.0000    0.3369
  316.0000    0.3363
  317.0000    0.3357
  318.0000    0.3351
  319.0000    0.3346
  320.0000    0.3340
  321.0000    0.3335
  322.0000    0.3330
  323.0000    0.3325
  324.0000    0.3319
  325.0000    0.3314
  326.0000    0.3309
  327.0000    0.3305
  328.0000    0.3300
  329.0000    0.3295
  330.0000    0.3290
  331.0000    0.3286
  332.0000    0.3281
  333.0000    0.3277
  334.0000    0.3272
  335.0000    0.3268
  336.0000    0.3264
  337.0000    0.3260
  338.0000    0.3256
  339.0000    0.3251
  340.0000    0.3247
  341.0000    0.3244
  342.0000    0.3240
  343.0000    0.3236
  344.0000    0.3232
  345.0000    0.3228
  346.0000    0.3225
  347.0000    0.3221
  348.0000    0.3218
  349.0000    0.3214
  350.0000    0.3211

==> errorRMSProp2.txt <==
1.0000   13.1695
    3.0000   12.3979
    5.0000   11.8507
    7.0000   11.4083
    9.0000   11.0294
   11.0000   10.6940
   13.0000   10.3907
   15.0000   10.1121
   17.0000    9.8532
   19.0000    9.6105
   21.0000    9.3814
   23.0000    9.1637
   25.0000    8.9559
   27.0000    8.7568
   29.0000    8.5652
   31.0000    8.3805
   33.0000    8.2018
   35.0000    8.0286
   37.0000    7.8604
   39.0000    7.6969
   41.0000    7.5377
   43.0000    7.3824
   45.0000    7.2310
   47.0000    7.0831
   49.0000    6.9386
   51.0000    6.7973
   53.0000    6.6591
   55.0000    6.5239
   57.0000    6.3915
   59.0000    6.2620
   61.0000    6.1352
   63.0000    6.0111
   65.0000    5.8896
   67.0000    5.7706
   69.0000    5.6541
   71.0000    5.5400
   73.0000    5.4284
   75.0000    5.3190
   77.0000    5.2121
   79.0000    5.1073
   81.0000    5.0049
   83.0000    4.9046
   85.0000    4.8065
   87.0000    4.7105
   89.0000    4.6166
   91.0000    4.5248
   93.0000    4.4350
   95.0000    4.3472
   97.0000    4.2613
   99.0000    4.1773
  101.0000    4.0953
  103.0000    4.0151
  105.0000    3.9367
  107.0000    3.8601
  109.0000    3.7852
  111.0000    3.7120
  113.0000    3.6406
  115.0000    3.5708
  117.0000    3.5026
  119.0000    3.4360
  121.0000    3.3709
  123.0000    3.3074
  125.0000    3.2454
  127.0000    3.1848
  129.0000    3.1256
  131.0000    3.0679
  133.0000    3.0116
  135.0000    2.9565
  137.0000    2.9029
  139.0000    2.8505
  141.0000    2.7993
  143.0000    2.7494
  145.0000    2.7007
  147.0000    2.6532
  149.0000    2.6068
  151.0000    2.5616
  153.0000    2.5174
  155.0000    2.4744
  157.0000    2.4324
  159.0000    2.3914
  161.0000    2.3514
  163.0000    2.3125
  165.0000    2.2745
  167.0000    2.2374
  169.0000    2.2012
  171.0000    2.1660
  173.0000    2.1316
  175.0000    2.0980
  177.0000    2.0653
  179.0000    2.0335
  181.0000    2.0024
  183.0000    1.9721
  185.0000    1.9425
  187.0000    1.9137
  189.0000    1.8856
  191.0000    1.8582
  193.0000    1.8315
  195.0000    1.8055
  197.0000    1.7801
  199.0000    1.7553
  201.0000    1.7312
  203.0000    1.7077
  205.0000    1.6847
  207.0000    1.6624
  209.0000    1.6406
  211.0000    1.6193
  213.0000    1.5986
  215.0000    1.5784
  217.0000    1.5587
  219.0000    1.5395
  221.0000    1.5208
  223.0000    1.5026
  225.0000    1.4848
  227.0000    1.4674
  229.0000    1.4505
  231.0000    1.4340
  233.0000    1.4179
  235.0000    1.4022
  237.0000    1.3869
  239.0000    1.3720
  241.0000    1.3574
  243.0000    1.3432
  245.0000    1.3294
  247.0000    1.3159
  249.0000    1.3027
  251.0000    1.2899
  253.0000    1.2773
  255.0000    1.2651
  257.0000    1.2531
  259.0000    1.2415
  261.0000    1.2301
  263.0000    1.2190
  265.0000    1.2082
  267.0000    1.1976
  269.0000    1.1873
  271.0000    1.1773
  273.0000    1.1674
  275.0000    1.1578
  277.0000    1.1485
  279.0000    1.1393
  281.0000    1.1304
  283.0000    1.1216
  285.0000    1.1131
  287.0000    1.1048
  289.0000    1.0966
  291.0000    1.0887
  293.0000    1.0809
  295.0000    1.0733
  297.0000    1.0659
  299.0000    1.0586
  301.0000    1.0515
  303.0000    1.0446
  305.0000    1.0378
  307.0000    1.0312
  309.0000    1.0247
  311.0000    1.0184
  313.0000    1.0122
  315.0000    1.0061
  317.0000    1.0002
  319.0000    0.9943
  321.0000    0.9887
  323.0000    0.9831
  325.0000    0.9776
  327.0000    0.9723
  329.0000    0.9671
  331.0000    0.9620
  333.0000    0.9570
  335.0000    0.9520
  337.0000    0.9472
  339.0000    0.9425
  341.0000    0.9379
  343.0000    0.9334
  345.0000    0.9289
  347.0000    0.9246
  349.0000    0.9203

==> errorRMSPropAF.txt <==
    1.0000    5.6834
    2.0000    4.1941
    3.0000    3.3123
    4.0000    2.7153
    5.0000    2.2593
    6.0000    1.8887
    7.0000    1.5823
    8.0000    1.3294
    9.0000    1.1222
   10.0000    0.9932
   11.0000    0.8976
   12.0000    0.8227
   13.0000    0.7618
   14.0000    0.7109
   15.0000    0.6675
   16.0000    0.6300
   17.0000    0.5974
   18.0000    0.5686
   19.0000    0.5431
   20.0000    0.5204
   21.0000    0.5001
   22.0000    0.4818
   23.0000    0.4653
   24.0000    0.4504
   25.0000    0.4369
   26.0000    0.4247
   27.0000    0.4136
   28.0000    0.4034
   29.0000    0.3942
   30.0000    0.3858
   31.0000    0.3781
   32.0000    0.3711
   33.0000    0.3647
   34.0000    0.3589
   35.0000    0.3536
   36.0000    0.3487
   37.0000    0.3443
   38.0000    0.3402
   39.0000    0.3365
   40.0000    0.3332
   41.0000    0.3301
   42.0000    0.3273
   43.0000    0.3247
   44.0000    0.3224
   45.0000    0.3203
   46.0000    0.3184
   47.0000    0.3166
   48.0000    0.3150
   49.0000    0.3136
   50.0000    0.3123
   51.0000    0.3111
   52.0000    0.3100
   53.0000    0.3090
   54.0000    0.3081
   55.0000    0.3073
   56.0000    0.3066
   57.0000    0.3059
   58.0000    0.3053
   59.0000    0.3048
   60.0000    0.3043
   61.0000    0.3039
   62.0000    0.3035
   63.0000    0.3031
   64.0000    0.3028
   65.0000    0.3025
   66.0000    0.3022
   67.0000    0.3020
   68.0000    0.3018
   69.0000    0.3016
   70.0000    0.3014
   71.0000    0.3012
   72.0000    0.3011
   73.0000    0.3010
   74.0000    0.3009
   75.0000    0.3008
   76.0000    0.3007
   77.0000    0.3006
   78.0000    0.3005
   79.0000    0.3005
   80.0000    0.3004
   81.0000    0.3004
   82.0000    0.3003
   83.0000    0.3003
   84.0000    0.3002
   85.0000    0.3002
   86.0000    0.3002
   87.0000    0.3001
   88.0000    0.3001
   89.0000    0.3001
   90.0000    0.3001
   91.0000    0.3001
   92.0000    0.3001
   93.0000    0.3000
   94.0000    0.3000
   95.0000    0.3000
   96.0000    0.3000
   97.0000    0.3000
   98.0000    0.3000
   99.0000    0.3000
  100.0000    0.3000
  101.0000    0.3000
  102.0000    0.3000
  103.0000    0.3000
  104.0000    0.3000
  105.0000    0.3000
  106.0000    0.3000
  107.0000    0.3000
  108.0000    0.3000
  109.0000    0.3000
  110.0000    0.3000
  111.0000    0.3000
  112.0000    0.3000
  113.0000    0.3000
  114.0000    0.3000
  115.0000    0.3000
  116.0000    0.3000
  117.0000    0.3000
  118.0000    0.3000
  119.0000    0.3000
  120.0000    0.3000
  121.0000    0.3000
  122.0000    0.3000
  123.0000    0.3000
  124.0000    0.3000
  125.0000    0.3000
  126.0000    0.3000
  127.0000    0.3000
  128.0000    0.3000
  129.0000    0.3000
  130.0000    0.3000
  131.0000    0.3000
  132.0000    0.3000
  133.0000    0.3000
  134.0000    0.3000
  135.0000    0.3000
  136.0000    0.3000
  137.0000    0.3000
  138.0000    0.3000
  139.0000    0.3000
  140.0000    0.3000
  141.0000    0.3000
  142.0000    0.3000
  143.0000    0.3000
  144.0000    0.3000
  145.0000    0.3000
  146.0000    0.3000
  147.0000    0.3000
  148.0000    0.3000
  149.0000    0.3000
  150.0000    0.3000
  151.0000    0.3000
  152.0000    0.3000
  153.0000    0.3000
  154.0000    0.3000
  155.0000    0.3000
  156.0000    0.3000
  157.0000    0.3000
  158.0000    0.3000
  159.0000    0.3000
  160.0000    0.3000
  161.0000    0.3000
  162.0000    0.3000
  163.0000    0.3000
  164.0000    0.3000
  165.0000    0.3000
  166.0000    0.3000
  167.0000    0.3000
  168.0000    0.3000
  169.0000    0.3000
  170.0000    0.3000
  171.0000    0.3000
  172.0000    0.3000
  173.0000    0.3000
  174.0000    0.3000
  175.0000    0.3000
  176.0000    0.3000
  177.0000    0.3000
  178.0000    0.3000
  179.0000    0.3000
  180.0000    0.3000
  181.0000    0.3000
  182.0000    0.3000
  183.0000    0.3000
  184.0000    0.3000
  185.0000    0.3000
  186.0000    0.3000
  187.0000    0.3000
  188.0000    0.3000
  189.0000    0.3000
  190.0000    0.3000
  191.0000    0.3000
  192.0000    0.3000
  193.0000    0.3000
  194.0000    0.3000
  195.0000    0.3000
  196.0000    0.3000
  197.0000    0.3000
  198.0000    0.3000
  199.0000    0.3000
  200.0000    0.3000
  201.0000    0.3000
  202.0000    0.3000
  203.0000    0.3000
  204.0000    0.3000
  205.0000    0.3000
  206.0000    0.3000
  207.0000    0.3000
  208.0000    0.3000
  209.0000    0.3000
  210.0000    0.3000
  211.0000    0.3000
  212.0000    0.3000
  213.0000    0.3000
  214.0000    0.3000
  215.0000    0.3000
  216.0000    0.3000
  217.0000    0.3000
  218.0000    0.3000
  219.0000    0.3000
  220.0000    0.3000
  221.0000    0.3000
  222.0000    0.3000
  223.0000    0.3000
  224.0000    0.3000
  225.0000    0.3000
  226.0000    0.3000
  227.0000    0.3000
  228.0000    0.3000
  229.0000    0.3000
  230.0000    0.3000
  231.0000    0.3000
  232.0000    0.3000
  233.0000    0.3000
  234.0000    0.3000
  235.0000    0.3000
  236.0000    0.3000
  237.0000    0.3000
  238.0000    0.3000
  239.0000    0.3000
  240.0000    0.3000
  241.0000    0.3000
  242.0000    0.3000
  243.0000    0.3000
  244.0000    0.3000
  245.0000    0.3000
  246.0000    0.3000
  247.0000    0.3000
  248.0000    0.3000
  249.0000    0.3000
  250.0000    0.3000
  251.0000    0.3000
  252.0000    0.3000
  253.0000    0.3000
  254.0000    0.3000
  255.0000    0.3000
  256.0000    0.3000
  257.0000    0.3000
  258.0000    0.3000
  259.0000    0.3000
  260.0000    0.3000
  261.0000    0.3000
  262.0000    0.3000
  263.0000    0.3000
  264.0000    0.3000
  265.0000    0.3000
  266.0000    0.3000
  267.0000    0.3000
  268.0000    0.3000
  269.0000    0.3000
  270.0000    0.3000
  271.0000    0.3000
  272.0000    0.3000
  273.0000    0.3000
  274.0000    0.3000
  275.0000    0.3000
  276.0000    0.3000
  277.0000    0.3000
  278.0000    0.3000
  279.0000    0.3000
  280.0000    0.3000
  281.0000    0.3000
  282.0000    0.3000
  283.0000    0.3000
  284.0000    0.3000
  285.0000    0.3000
  286.0000    0.3000
  287.0000    0.3000
  288.0000    0.3000
  289.0000    0.3000
  290.0000    0.3000
  291.0000    0.3000
  292.0000    0.3000
  293.0000    0.3000
  294.0000    0.3000
  295.0000    0.3000
  296.0000    0.3000
  297.0000    0.3000
  298.0000    0.3000
  299.0000    0.3000
  300.0000    0.3000
  301.0000    0.3000
  302.0000    0.3000
  303.0000    0.3000
  304.0000    0.3000
  305.0000    0.3000
  306.0000    0.3000
  307.0000    0.3000
  308.0000    0.3000
  309.0000    0.3000
  310.0000    0.3000
  311.0000    0.3000
  312.0000    0.3000
  313.0000    0.3000
  314.0000    0.3000
  315.0000    0.3000
  316.0000    0.3000
  317.0000    0.3000
  318.0000    0.3000
  319.0000    0.3000
  320.0000    0.3000
  321.0000    0.3000
  322.0000    0.3000
  323.0000    0.3000
  324.0000    0.3000
  325.0000    0.3000
  326.0000    0.3000
  327.0000    0.3000
  328.0000    0.3000
  329.0000    0.3000
  330.0000    0.3000
  331.0000    0.3000
  332.0000    0.3000
  333.0000    0.3000
  334.0000    0.3000
  335.0000    0.3000
  336.0000    0.3000
  337.0000    0.3000
  338.0000    0.3000
  339.0000    0.3000
  340.0000    0.3000
  341.0000    0.3000
  342.0000    0.3000
  343.0000    0.3000
  344.0000    0.3000
  345.0000    0.3000
  346.0000    0.3000
  347.0000    0.3000
  348.0000    0.3000
  349.0000    0.3000
  350.0000    0.3000

==> errorRMSPropAF2.txt <==
1.0000   10.1921
    3.0000    6.9601
    5.0000    4.8938
    7.0000    3.4080
    9.0000    2.4489
   11.0000    2.1632
   13.0000    1.9940
   15.0000    1.8709
   17.0000    1.7748
   19.0000    1.6971
   21.0000    1.6326
   23.0000    1.5784
   25.0000    1.5320
   27.0000    1.4920
   29.0000    1.4569
   31.0000    1.4259
   33.0000    1.3981
   35.0000    1.3731
   37.0000    1.3502
   39.0000    1.3291
   41.0000    1.3095
   43.0000    1.2911
   45.0000    1.2739
   47.0000    1.2575
   49.0000    1.2419
   51.0000    1.2270
   53.0000    1.2127
   55.0000    1.1990
   57.0000    1.1857
   59.0000    1.1729
   61.0000    1.1605
   63.0000    1.1485
   65.0000    1.1368
   67.0000    1.1254
   69.0000    1.1144
   71.0000    1.1036
   73.0000    1.0931
   75.0000    1.0829
   77.0000    1.0729
   79.0000    1.0631
   81.0000    1.0536
   83.0000    1.0443
   85.0000    1.0352
   87.0000    1.0263
   89.0000    1.0175
   91.0000    1.0090
   93.0000    1.0006
   95.0000    0.9924
   97.0000    0.9844
   99.0000    0.9765
  101.0000    0.9688
  103.0000    0.9612
  105.0000    0.9538
  107.0000    0.9465
  109.0000    0.9394
  111.0000    0.9323
  113.0000    0.9255
  115.0000    0.9187
  117.0000    0.9121
  119.0000    0.9055
  121.0000    0.8991
  123.0000    0.8928
  125.0000    0.8867
  127.0000    0.8806
  129.0000    0.8746
  131.0000    0.8688
  133.0000    0.8630
  135.0000    0.8573
  137.0000    0.8518
  139.0000    0.8463
  141.0000    0.8409
  143.0000    0.8357
  145.0000    0.8305
  147.0000    0.8254
  149.0000    0.8203
  151.0000    0.8154
  153.0000    0.8106
  155.0000    0.8058
  157.0000    0.8011
  159.0000    0.7965
  161.0000    0.7920
  163.0000    0.7875
  165.0000    0.7832
  167.0000    0.7789
  169.0000    0.7747
  171.0000    0.7705
  173.0000    0.7664
  175.0000    0.7624
  177.0000    0.7585
  179.0000    0.7546
  181.0000    0.7508
  183.0000    0.7471
  185.0000    0.7434
  187.0000    0.7398
  189.0000    0.7362
  191.0000    0.7328
  193.0000    0.7293
  195.0000    0.7260
  197.0000    0.7227
  199.0000    0.7195
  201.0000    0.7163
  203.0000    0.7132
  205.0000    0.7101
  207.0000    0.7071
  209.0000    0.7041
  211.0000    0.7013
  213.0000    0.6984
  215.0000    0.6956
  217.0000    0.6929
  219.0000    0.6902
  221.0000    0.6876
  223.0000    0.6850
  225.0000    0.6825
  227.0000    0.6800
  229.0000    0.6776
  231.0000    0.6752
  233.0000    0.6729
  235.0000    0.6706
  237.0000    0.6683
  239.0000    0.6662
  241.0000    0.6640
  243.0000    0.6619
  245.0000    0.6599
  247.0000    0.6578
  249.0000    0.6559
  251.0000    0.6540
  253.0000    0.6521
  255.0000    0.6502
  257.0000    0.6484
  259.0000    0.6467
  261.0000    0.6449
  263.0000    0.6433
  265.0000    0.6416
  267.0000    0.6400
  269.0000    0.6385
  271.0000    0.6369
  273.0000    0.6354
  275.0000    0.6340
  277.0000    0.6326
  279.0000    0.6312
  281.0000    0.6298
  283.0000    0.6285
  285.0000    0.6272
  287.0000    0.6260
  289.0000    0.6248
  291.0000    0.6236
  293.0000    0.6224
  295.0000    0.6213
  297.0000    0.6202
  299.0000    0.6192
  301.0000    0.6181
  303.0000    0.6171
  305.0000    0.6162
  307.0000    0.6152
  309.0000    0.6143
  311.0000    0.6134
  313.0000    0.6125
  315.0000    0.6117
  317.0000    0.6109
  319.0000    0.6101
  321.0000    0.6093
  323.0000    0.6086
  325.0000    0.6079
  327.0000    0.6072
  329.0000    0.6065
  331.0000    0.6059
  333.0000    0.6052
  335.0000    0.6046
  337.0000    0.6040
  339.0000    0.6035
  341.0000    0.6029
  343.0000    0.6024
  345.0000    0.6019
  347.0000    0.6014
  349.0000    0.6009

==> errorSGD.txt <==
1.0000    8.7835
    3.0000    8.7504
    5.0000    8.7171
    7.0000    8.6837
    9.0000    8.6502
   11.0000    8.6165
   13.0000    8.5827
   15.0000    8.5487
   17.0000    8.5146
   19.0000    8.4804
   21.0000    8.4460
   23.0000    8.4114
   25.0000    8.3766
   27.0000    8.3417
   29.0000    8.3066
   31.0000    8.2713
   33.0000    8.2359
   35.0000    8.2002
   37.0000    8.1643
   39.0000    8.1283
   41.0000    8.0920
   43.0000    8.0555
   45.0000    8.0188
   47.0000    7.9818
   49.0000    7.9446
   51.0000    7.9072
   53.0000    7.8696
   55.0000    7.8317
   57.0000    7.7935
   59.0000    7.7551
   61.0000    7.7165
   63.0000    7.6775
   65.0000    7.6383
   67.0000    7.5989
   69.0000    7.5591
   71.0000    7.5191
   73.0000    7.4788
   75.0000    7.4382
   77.0000    7.3973
   79.0000    7.3560
   81.0000    7.3145
   83.0000    7.2727
   85.0000    7.2305
   87.0000    7.1881
   89.0000    7.1453
   91.0000    7.1022
   93.0000    7.0587
   95.0000    7.0150
   97.0000    6.9708
   99.0000    6.9264
  101.0000    6.8816
  103.0000    6.8364
  105.0000    6.7909
  107.0000    6.7451
  109.0000    6.6989
  111.0000    6.6523
  113.0000    6.6054
  115.0000    6.5582
  117.0000    6.5106
  119.0000    6.4626
  121.0000    6.4143
  123.0000    6.3657
  125.0000    6.3167
  127.0000    6.2673
  129.0000    6.2177
  131.0000    6.1677
  133.0000    6.1174
  135.0000    6.0668
  137.0000    6.0159
  139.0000    5.9647
  141.0000    5.9132
  143.0000    5.8615
  145.0000    5.8095
  147.0000    5.7573
  149.0000    5.7049
  151.0000    5.6523
  153.0000    5.5995
  155.0000    5.5465
  157.0000    5.4934
  159.0000    5.4402
  161.0000    5.3870
  163.0000    5.3336
  165.0000    5.2803
  167.0000    5.2269
  169.0000    5.1735
  171.0000    5.1202
  173.0000    5.0670
  175.0000    5.0139
  177.0000    4.9609
  179.0000    4.9080
  181.0000    4.8554
  183.0000    4.8030
  185.0000    4.7508
  187.0000    4.6988
  189.0000    4.6472
  191.0000    4.5958
  193.0000    4.5448
  195.0000    4.4941
  197.0000    4.4438
  199.0000    4.3939
  201.0000    4.3443
  203.0000    4.2952
  205.0000    4.2464
  207.0000    4.1981
  209.0000    4.1502
  211.0000    4.1027
  213.0000    4.0556
  215.0000    4.0090
  217.0000    3.9627
  219.0000    3.9169
  221.0000    3.8716
  223.0000    3.8266
  225.0000    3.7820
  227.0000    3.7378
  229.0000    3.6941
  231.0000    3.6506
  233.0000    3.6076
  235.0000    3.5649
  237.0000    3.5226
  239.0000    3.4806
  241.0000    3.4389
  243.0000    3.3975
  245.0000    3.3565
  247.0000    3.3157
  249.0000    3.2752
  251.0000    3.2349
  253.0000    3.1950
  255.0000    3.1552
  257.0000    3.1157
  259.0000    3.0764
  261.0000    3.0374
  263.0000    2.9985
  265.0000    2.9598
  267.0000    2.9213
  269.0000    2.8830
  271.0000    2.8449
  273.0000    2.8069
  275.0000    2.7691
  277.0000    2.7314
  279.0000    2.6940
  281.0000    2.6566
  283.0000    2.6194
  285.0000    2.5824
  287.0000    2.5455
  289.0000    2.5088
  291.0000    2.4722
  293.0000    2.4358
  295.0000    2.3995
  297.0000    2.3634
  299.0000    2.3275
  301.0000    2.2918
  303.0000    2.2562
  305.0000    2.2208
  307.0000    2.1857
  309.0000    2.1508
  311.0000    2.1160
  313.0000    2.0816
  315.0000    2.0473
  317.0000    2.0133
  319.0000    1.9796
  321.0000    1.9462
  323.0000    1.9131
  325.0000    1.8803
  327.0000    1.8478
  329.0000    1.8156
  331.0000    1.7838
  333.0000    1.7524
  335.0000    1.7213
  337.0000    1.6906
  339.0000    1.6603
  341.0000    1.6305
  343.0000    1.6010
  345.0000    1.5719
  347.0000    1.5433
  349.0000    1.5152

==> errorSGD2.txt <==
1.0000   13.7829
    3.0000   13.7445
    5.0000   13.7058
    7.0000   13.6668
    9.0000   13.6276
   11.0000   13.5881
   13.0000   13.5483
   15.0000   13.5083
   17.0000   13.4679
   19.0000   13.4272
   21.0000   13.3863
   23.0000   13.3449
   25.0000   13.3033
   27.0000   13.2613
   29.0000   13.2189
   31.0000   13.1762
   33.0000   13.1331
   35.0000   13.0896
   37.0000   13.0457
   39.0000   13.0014
   41.0000   12.9566
   43.0000   12.9115
   45.0000   12.8658
   47.0000   12.8197
   49.0000   12.7731
   51.0000   12.7261
   53.0000   12.6785
   55.0000   12.6304
   57.0000   12.5817
   59.0000   12.5325
   61.0000   12.4827
   63.0000   12.4323
   65.0000   12.3813
   67.0000   12.3297
   69.0000   12.2774
   71.0000   12.2244
   73.0000   12.1708
   75.0000   12.1164
   77.0000   12.0612
   79.0000   12.0053
   81.0000   11.9486
   83.0000   11.8910
   85.0000   11.8326
   87.0000   11.7732
   89.0000   11.7130
   91.0000   11.6517
   93.0000   11.5895
   95.0000   11.5262
   97.0000   11.4618
   99.0000   11.3963
  101.0000   11.3296
  103.0000   11.2617
  105.0000   11.1925
  107.0000   11.1220
  109.0000   11.0500
  111.0000   10.9766
  113.0000   10.9017
  115.0000   10.8251
  117.0000   10.7469
  119.0000   10.6669
  121.0000   10.5851
  123.0000   10.5013
  125.0000   10.4155
  127.0000   10.3275
  129.0000   10.2373
  131.0000   10.1448
  133.0000   10.0497
  135.0000    9.9519
  137.0000    9.8514
  139.0000    9.7478
  141.0000    9.6412
  143.0000    9.5312
  145.0000    9.4176
  147.0000    9.3002
  149.0000    9.1787
  151.0000    9.0528
  153.0000    8.9222
  155.0000    8.7865
  157.0000    8.6453
  159.0000    8.4981
  161.0000    8.3444
  163.0000    8.1836
  165.0000    8.0152
  167.0000    7.8385
  169.0000    7.6533
  171.0000    7.4594
  173.0000    7.2573
  175.0000    7.0481
  177.0000    6.8342
  179.0000    6.6189
  181.0000    6.4064
  183.0000    6.2008
  185.0000    6.0055
  187.0000    5.8227
  189.0000    5.6531
  191.0000    5.4967
  193.0000    5.3526
  195.0000    5.2199
  197.0000    5.0974
  199.0000    4.9839
  201.0000    4.8785
  203.0000    4.7803
  205.0000    4.6884
  207.0000    4.6022
  209.0000    4.5212
  211.0000    4.4446
  213.0000    4.3723
  215.0000    4.3036
  217.0000    4.2383
  219.0000    4.1762
  221.0000    4.1168
  223.0000    4.0601
  225.0000    4.0057
  227.0000    3.9536
  229.0000    3.9035
  231.0000    3.8553
  233.0000    3.8089
  235.0000    3.7642
  237.0000    3.7210
  239.0000    3.6793
  241.0000    3.6389
  243.0000    3.5998
  245.0000    3.5619
  247.0000    3.5251
  249.0000    3.4895
  251.0000    3.4548
  253.0000    3.4212
  255.0000    3.3884
  257.0000    3.3565
  259.0000    3.3255
  261.0000    3.2952
  263.0000    3.2657
  265.0000    3.2370
  267.0000    3.2089
  269.0000    3.1815
  271.0000    3.1547
  273.0000    3.1286
  275.0000    3.1030
  277.0000    3.0780
  279.0000    3.0535
  281.0000    3.0295
  283.0000    3.0061
  285.0000    2.9831
  287.0000    2.9606
  289.0000    2.9386
  291.0000    2.9169
  293.0000    2.8957
  295.0000    2.8749
  297.0000    2.8545
  299.0000    2.8345
  301.0000    2.8148
  303.0000    2.7955
  305.0000    2.7765
  307.0000    2.7579
  309.0000    2.7396
  311.0000    2.7216
  313.0000    2.7039
  315.0000    2.6865
  317.0000    2.6694
  319.0000    2.6526
  321.0000    2.6360
  323.0000    2.6197
  325.0000    2.6037
  327.0000    2.5879
  329.0000    2.5724
  331.0000    2.5571
  333.0000    2.5420
  335.0000    2.5272
  337.0000    2.5126
  339.0000    2.4982
  341.0000    2.4840
  343.0000    2.4700
  345.0000    2.4562
  347.0000    2.4426
  349.0000    2.4292

==> errorSGDM.txt <==
1.0000    8.7835
    3.0000    8.7073
    5.0000    8.5820
    7.0000    8.4159
    9.0000    8.2152
   11.0000    7.9843
   13.0000    7.7262
   15.0000    7.4428
   17.0000    7.1349
   19.0000    6.8025
   21.0000    6.4452
   23.0000    6.0622
   25.0000    5.6531
   27.0000    5.2189
   29.0000    4.7636
   31.0000    4.2957
   33.0000    3.8281
   35.0000    3.3759
   37.0000    2.9519
   39.0000    2.5634
   41.0000    2.2121
   43.0000    1.8962
   45.0000    1.6120
   47.0000    1.3557
   49.0000    1.1246
   51.0000    0.9167
   53.0000    0.7312
   55.0000    0.5681
   57.0000    0.4277
   59.0000    0.3101
   61.0000    0.2152
   63.0000    0.1420
   65.0000    0.0893
   67.0000    0.0551
   69.0000    0.0371
   71.0000    0.0330
   73.0000    0.0401
   75.0000    0.0562
   77.0000    0.0788
   79.0000    0.1059
   81.0000    0.1357
   83.0000    0.1665
   85.0000    0.1968
   87.0000    0.2258
   89.0000    0.2524
   91.0000    0.2761
   93.0000    0.2966
   95.0000    0.3136
   97.0000    0.3270
   99.0000    0.3371
  101.0000    0.3439
  103.0000    0.3478
  105.0000    0.3492
  107.0000    0.3483
  109.0000    0.3455
  111.0000    0.3414
  113.0000    0.3363
  115.0000    0.3305
  117.0000    0.3244
  119.0000    0.3183
  121.0000    0.3125
  123.0000    0.3071
  125.0000    0.3023
  127.0000    0.2983
  129.0000    0.2950
  131.0000    0.2925
  133.0000    0.2908
  135.0000    0.2897
  137.0000    0.2894
  139.0000    0.2895
  141.0000    0.2901
  143.0000    0.2910
  145.0000    0.2922
  147.0000    0.2935
  149.0000    0.2948
  151.0000    0.2962
  153.0000    0.2975
  155.0000    0.2986
  157.0000    0.2997
  159.0000    0.3005
  161.0000    0.3012
  163.0000    0.3017
  165.0000    0.3020
  167.0000    0.3021
  169.0000    0.3022
  171.0000    0.3021
  173.0000    0.3019
  175.0000    0.3017
  177.0000    0.3014
  179.0000    0.3012
  181.0000    0.3009
  183.0000    0.3006
  185.0000    0.3003
  187.0000    0.3001
  189.0000    0.2999
  191.0000    0.2998
  193.0000    0.2997
  195.0000    0.2996
  197.0000    0.2995
  199.0000    0.2995
  201.0000    0.2995
  203.0000    0.2996
  205.0000    0.2996
  207.0000    0.2996
  209.0000    0.2997
  211.0000    0.2998
  213.0000    0.2998
  215.0000    0.2999
  217.0000    0.2999
  219.0000    0.2999
  221.0000    0.3000
  223.0000    0.3000
  225.0000    0.3000
  227.0000    0.3000
  229.0000    0.3000
  231.0000    0.3000
  233.0000    0.3000
  235.0000    0.3000
  237.0000    0.3000
  239.0000    0.3000
  241.0000    0.3000
  243.0000    0.3000
  245.0000    0.3000
  247.0000    0.3000
  249.0000    0.3000
  251.0000    0.3000
  253.0000    0.3000
  255.0000    0.2999
  257.0000    0.2999
  259.0000    0.2999
  261.0000    0.2999
  263.0000    0.2999
  265.0000    0.2999
  267.0000    0.2999
  269.0000    0.2999
  271.0000    0.2999
  273.0000    0.2999
  275.0000    0.2999
  277.0000    0.2999
  279.0000    0.3000
  281.0000    0.3000
  283.0000    0.3000
  285.0000    0.3000
  287.0000    0.3000
  289.0000    0.3000
  291.0000    0.3000
  293.0000    0.3000
  295.0000    0.3000
  297.0000    0.3000
  299.0000    0.3000
  301.0000    0.3000
  303.0000    0.3000
  305.0000    0.3000
  307.0000    0.3000
  309.0000    0.3000
  311.0000    0.3000
  313.0000    0.3000
  315.0000    0.3000
  317.0000    0.3000
  319.0000    0.3000
  321.0000    0.3000
  323.0000    0.3000
  325.0000    0.3000
  327.0000    0.3000
  329.0000    0.3000
  331.0000    0.3000
  333.0000    0.3000
  335.0000    0.3000
  337.0000    0.3000
  339.0000    0.3000
  341.0000    0.3000
  343.0000    0.3000
  345.0000    0.3000
  347.0000    0.3000
  349.0000    0.3000

==> errorSGDM2.txt <==
1.0000   13.7829
    3.0000   13.6945
    5.0000   13.5487
    7.0000   13.3546
    9.0000   13.1182
   11.0000   12.8437
   13.0000   12.5331
   15.0000   12.1866
   17.0000   11.8026
   19.0000   11.3774
   21.0000   10.9049
   23.0000   10.3760
   25.0000    9.7785
   27.0000    9.0977
   29.0000    8.3205
   31.0000    7.4443
   33.0000    6.4818
   35.0000    5.4655
   37.0000    4.4566
   39.0000    3.5229
   41.0000    2.7035
   43.0000    2.0078
   45.0000    1.4292
   47.0000    0.9550
   49.0000    0.5711
   51.0000    0.2637
   53.0000    0.0205
   55.0000    0.1724
   57.0000    0.3295
   59.0000    0.4573
   61.0000    0.5614
   63.0000    0.6462
   65.0000    0.7154
   67.0000    0.7718
   69.0000    0.8178
   71.0000    0.8554
   73.0000    0.8862
   75.0000    0.9113
   77.0000    0.9319
   79.0000    0.9488
   81.0000    0.9626
   83.0000    0.9740
   85.0000    0.9833
   87.0000    0.9909
   89.0000    0.9972
   91.0000    1.0023
   93.0000    1.0065
   95.0000    1.0099
   97.0000    1.0126
   99.0000    1.0148
  101.0000    1.0165
  103.0000    1.0178
  105.0000    1.0187
  107.0000    1.0194
  109.0000    1.0198
  111.0000    1.0200
  113.0000    1.0200
  115.0000    1.0198
  117.0000    1.0194
  119.0000    1.0189
  121.0000    1.0183
  123.0000    1.0176
  125.0000    1.0168
  127.0000    1.0158
  129.0000    1.0148
  131.0000    1.0137
  133.0000    1.0125
  135.0000    1.0113
  137.0000    1.0099
  139.0000    1.0086
  141.0000    1.0071
  143.0000    1.0056
  145.0000    1.0041
  147.0000    1.0025
  149.0000    1.0009
  151.0000    0.9992
  153.0000    0.9975
  155.0000    0.9957
  157.0000    0.9940
  159.0000    0.9922
  161.0000    0.9903
  163.0000    0.9885
  165.0000    0.9866
  167.0000    0.9847
  169.0000    0.9828
  171.0000    0.9809
  173.0000    0.9789
  175.0000    0.9770
  177.0000    0.9750
  179.0000    0.9731
  181.0000    0.9711
  183.0000    0.9691
  185.0000    0.9671
  187.0000    0.9651
  189.0000    0.9631
  191.0000    0.9611
  193.0000    0.9591
  195.0000    0.9571
  197.0000    0.9551
  199.0000    0.9531
  201.0000    0.9512
  203.0000    0.9492
  205.0000    0.9472
  207.0000    0.9452
  209.0000    0.9432
  211.0000    0.9413
  213.0000    0.9393
  215.0000    0.9374
  217.0000    0.9354
  219.0000    0.9335
  221.0000    0.9316
  223.0000    0.9297
  225.0000    0.9277
  227.0000    0.9258
  229.0000    0.9240
  231.0000    0.9221
  233.0000    0.9202
  235.0000    0.9183
  237.0000    0.9165
  239.0000    0.9146
  241.0000    0.9128
  243.0000    0.9110
  245.0000    0.9091
  247.0000    0.9073
  249.0000    0.9055
  251.0000    0.9037
  253.0000    0.9020
  255.0000    0.9002
  257.0000    0.8984
  259.0000    0.8967
  261.0000    0.8949
  263.0000    0.8932
  265.0000    0.8914
  267.0000    0.8897
  269.0000    0.8880
  271.0000    0.8863
  273.0000    0.8846
  275.0000    0.8829
  277.0000    0.8812
  279.0000    0.8795
  281.0000    0.8778
  283.0000    0.8762
  285.0000    0.8745
  287.0000    0.8728
  289.0000    0.8712
  291.0000    0.8696
  293.0000    0.8679
  295.0000    0.8663
  297.0000    0.8647
  299.0000    0.8630
  301.0000    0.8614
  303.0000    0.8598
  305.0000    0.8582
  307.0000    0.8566
  309.0000    0.8550
  311.0000    0.8534
  313.0000    0.8518
  315.0000    0.8502
  317.0000    0.8486
  319.0000    0.8470
  321.0000    0.8455
  323.0000    0.8439
  325.0000    0.8423
  327.0000    0.8407
  329.0000    0.8392
  331.0000    0.8376
  333.0000    0.8360
  335.0000    0.8345
  337.0000    0.8329
  339.0000    0.8314
  341.0000    0.8298
  343.0000    0.8283
  345.0000    0.8267
  347.0000    0.8252
  349.0000    0.8236
